Observation of the $B^+ \rightarrow J/\psi \eta^{\prime} K^+$ decay

The $B^+ \rightarrow J/\psi \eta^{\prime} K^+$ decay is observed for the first time using proton-proton collision data collected by the LHCb experiment at centre-of-mass energies of 7, 8, and 13TeV, corresponding to a total integrated luminosity of 9fb$^{-1}$. The branching fraction of this decay is measured relative to the known branching fraction of the $B^+ \rightarrow \psi(2S) K^+$ decays and found to be $$ \frac{\mathcal{B}( B^+ \rightarrow J/\psi \eta^{\prime}K^+)}{\mathcal{B}( B^+ \rightarrow \psi(2S)K^+)} = \left(4.91\pm 0.47\pm0.29\pm0.07\right)\times10^{-2}, $$ where the first uncertainty is statistical, the second is systematic and the third is related to external branching fractions. A first look at the $J/\psi\eta^{\prime}$ mass distribution is performed and no signal of intermediate resonances is observed.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -57.8313251714226,
  "fX2" : 5.35903614489466,
  "fY2" : 424.096386385753,
  "fXtoAbsPixelk" : -22865.3599163482,
  "fXtoPixelk" : -22865.3599163482,
  "fXtoPixel" : 4415.59999345989,
  "fYtoAbsPixelk" : 506.000050257045,
  "fYtoPixelk" : 506.000050257045,
  "fYtoPixel" : -1.19312499823282,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 2.26469789265589e-4,
  "fAbsPixeltoYk" : 424.096386385753,
  "fPixeltoYk" : -57.8313251714226,
  "fPixeltoY" : -0.838135150534219,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : 0,
  "fUxmax" : 5.35,
  "fUymax" : 400,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : 0,
      "fX2" : 5.35,
      "fY2" : 400,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1760c7b0",
      "fTitle" : "A RooPlot of \"m123c2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 400,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 293.711229776567, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[pol]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.2555, 5.257, 5.2585, 5.26, 5.2615, 5.263, 5.2645, 5.266, 5.2675, 5.269, 5.2705, 5.272, 5.2735, 5.275, 5.2765, 5.278, 5.2795, 5.281, 5.2825, 5.284, 5.2855, 5.287, 5.2885, 5.29, 5.2915, 5.293, 5.2945, 5.296, 5.2975, 5.299, 5.3005, 5.302, 5.3035, 5.305, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 158.218175051784, 158.218175051784, 158.005369122946, 157.780512440755, 157.54360500521, 157.294646816312, 157.03363787406, 156.760578178454, 156.475467729496, 156.178306527184, 155.869094571518, 155.547831862499, 155.214518400126, 154.869154184401, 154.511739215321, 154.142273492888, 153.760757017102, 153.367189787962, 152.961571805469, 152.543903069623, 152.114183580423, 151.672413337869, 151.218592341962, 150.752720592702, 150.274798090088, 149.784824834121, 149.2828008248, 148.768726062126, 148.242600546098, 147.704424276717, 147.154197253983, 146.591919477895, 146.017590948454, 145.431211665659, 144.832781629511, 144.222300840009, 143.599769297154, 142.965187000946, 142.318553951384, 141.659870148468, 140.989135592199, 140.306350282577, 139.611514219601, 138.904627403272, 138.185689833589, 137.454701510553, 136.711662434163, 135.95657260442, 135.189432021324, 134.410240684874, 133.618998595071, 132.815705751914, 132.000362155404, 131.172967805541, 130.333522702323, 129.482026845753, 128.618480235829, 127.742882872551, 126.855234755921, 125.955535885936, 125.043786262598, 124.119985885907, 123.184134755863, 122.236232872464, 121.276280235713, 120.304276845608, 119.32022270215, 118.324117805338, 117.315962155173, 116.295755751654, 115.263498594782, 114.219190684556, 113.162832020977, 112.094422604045, 111.013962433759, 109.921451510119, 108.816889833126, 107.70027740278, 106.57161421908, 105.430900282027, 104.278135591621, 103.113320147861, 101.936453950748, 100.747537000281, 99.5465692964604, 98.3335508392865, 97.1084816287592, 95.8713616648785, 94.6221909476443, 93.3609694770567, 92.0876972531156, 90.8023742758211, 89.5050005451732, 88.1955760611718, 86.8741008238177, 85.5405748331095, 84.1949980890478, 82.8373705916326, 81.467692340864, 80.085963336742, 78.6921835792665, 77.2863530684375, 77.2863530684375, 0, 77.2863530684375],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]_Comp[pol]14",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 174.039992556963,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 174.039992556963,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 158.218175051784,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[cb2]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 275,
      "fX" : [5.2, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.25925, 5.26, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.264875, 5.26525, 5.265625, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.2706875, 5.270875, 5.27096875, 5.2710625, 5.27125, 5.2714375, 5.271625, 5.2718125, 5.272, 5.2721875, 5.272375, 5.2725625, 5.27275, 5.273125, 5.2735, 5.273875, 5.27425, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27715625, 5.27725, 5.27734375, 5.2774375, 5.27753125, 5.277625, 5.27771875, 5.2778125, 5.27790625, 5.278, 5.27809375, 5.2781875, 5.27828125, 5.278375, 5.27846875, 5.2785625, 5.27865625, 5.27875, 5.27884375, 5.2789375, 5.27903125, 5.279125, 5.27921875, 5.2793125, 5.27940625, 5.2795, 5.27959375, 5.2796875, 5.27978125, 5.279875, 5.27996875, 5.2800625, 5.28015625, 5.28025, 5.28034375, 5.2804375, 5.28053125, 5.280625, 5.28071875, 5.2808125, 5.28090625, 5.281, 5.28109375, 5.2811875, 5.28128125, 5.281375, 5.28146875, 5.2815625, 5.28165625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.28475, 5.2855, 5.285875, 5.28625, 5.2864375, 5.286625, 5.2868125, 5.287, 5.2871875, 5.28728125, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.293, 5.293375, 5.29375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.299, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.35],
      "fY" : [0.00610596893725138, 0, 0.0067885631369218, 0.00755976476118088, 0.0084327246824887, 0.00942279842399789, 0.0105479595711388, 0.0118292992041073, 0.0132916310803019, 0.0149642272553313, 0.016881715150782, 0.0190851751615808, 0.0216234882813507, 0.0245549966223347, 0.0279495570677697, 0.0318910908942059, 0.0364807617593495, 0.0418409533002555, 0.0481202689082569, 0.0554998444043054, 0.0642013553525683, 0.074497222982034, 0.0867236878208988, 0.10129764462937, 0.118738439343767, 0.139696251779864, 0.16498927463387, 0.195652719244656, 0.233003833092198, 0.278728752752425, 0.334999361786028, 0.40463171065777, 0.491302493670685, 0.599847346217295, 0.736675535022716, 0.910351865345642, 1.13242134430289, 1.41859018653649, 1.59216401509823, 1.79043607880366, 2.0174307815599, 2.27791441520984, 2.57754839438234, 2.92307767216408, 3.32256325553088, 3.78567022239798, 4.3240258805153, 4.62569989955165, 4.95166695243264, 5.30414998582571, 5.68560026046, 6.09872341119775, 6.54650878580652, 7.03226251401089, 7.55964482609471, 8.13271221900713, 8.75596515951912, 9.43440212076967, 10.1735808732491, 10.9796880971357, 11.859618553805, 12.3296376616465, 12.8210652548971, 13.3350045528987, 13.8726223031266, 14.4351528283538, 15.0239023567118, 15.6402536561958, 16.2856709969387, 16.9617054665149, 17.670000665643, 18.4122988139558, 19.190447298014, 20.0064056964723, 20.8622533202956, 21.7601973091813, 22.7025813289106, 23.6918949182435, 24.7307835382397, 25.8220593815471, 26.968713004315, 28.1739258489785, 29.441083732308, 30.7737913798399, 32.1758880952016, 33.6514646609548, 35.2048815765, 36.0122213860814, 36.8407887483905, 38.5613501890209, 40.3322796809414, 42.1404087263785, 43.9835371497675, 45.8592551232177, 47.7649443001675, 49.6977801115597, 51.654735259378, 53.632584434908, 57.6371106096074, 61.681853898562, 65.7346532738023, 69.7610607836009, 73.7247852579759, 75.6714209778712, 77.5882037709732, 79.4703162660447, 81.3129318240999, 83.1112347493245, 84.8604409213345, 86.5558187276172, 88.1927101700382, 89.7665520152804, 91.2728968561395, 92.7074339485224, 94.0660096884225, 95.3446475931986, 95.9528004155424, 96.5395676530923, 97.1045105538426, 97.6472049214732, 98.1672416457364, 98.6642272160668, 99.137784217536, 99.587551808294, 100.013186177631, 100.41436098383, 100.79076777105, 101.142116364512, 101.468135243249, 101.768571889757, 102.04319311591, 102.291785364587, 102.514154986423, 102.710128491191, 102.879552773371, 103.022295311492, 103.138244340879, 103.227308999486, 103.289419446557, 103.324526953894, 103.332603969573, 103.313644153969, 103.267662388057, 103.194694753942, 103.094798487677, 102.96805190444, 102.814554296215, 102.634425802172, 102.427807251948, 102.194859982168, 101.935765626499, 101.65072587964, 101.339962235653, 101.003715701148, 100.642246483825, 100.255833656912, 99.8447748001338, 99.4093856178571, 98.9499995350965, 98.466967272083, 97.9606563981684, 97.4314508658795, 96.8797505259344, 96.3059706240558, 95.7105412804829, 95.0939069531205, 93.7988695386755, 92.4246794552071, 90.9753504122132, 89.4550692652618, 87.8681759241006, 86.2191427923115, 84.5125538742275, 82.7530836849079, 80.9454760979179, 79.0945232635101, 77.2050447266103, 75.2818668697992, 73.3298028013368, 71.3536328022516, 67.3478194462418, 59.2493597671262, 55.2250776169896, 51.2590731461207, 49.3067195369802, 47.3791106539005, 45.4792333311789, 43.6098708733344, 41.7825348402276, 40.8997619481859, 40.0386205743386, 38.3788408109992, 36.7985964751801, 35.2935690163484, 33.8597015449287, 32.4931813535169, 31.1904237127692, 29.9480568412984, 28.7629079574627, 27.6319903287063, 26.5524912411804, 25.5217608188168, 24.5373016268864, 23.5967590004221, 22.6979120427603, 21.8386652439036, 21.0170406724688, 20.2311706986953, 19.4792912093826, 18.7597352787261, 18.0709272618622, 17.4113772805327, 16.7796760726614, 16.1744901798186, 15.5945574485535, 15.0386828234107, 14.5057344111369, 13.9946397971298, 13.5043825966116, 12.582575867671, 11.73318596814, 10.9497943618059, 10.2266146602955, 9.55842426851344, 8.9405040664162, 8.36858510805559, 7.83880145726701, 7.3476483977891, 6.89194535705036, 6.46880296991286, 6.07559378352457, 5.7099261688294, 5.36962105988705, 5.05269119012208, 4.48185771570215, 3.98470556870304, 3.55058052085171, 3.17052847010498, 2.83699957138059, 2.54360798779368, 2.28493605571735, 2.05637406120816, 1.85398868341239, 1.51476490071617, 1.24564958086921, 1.03058628156775, 0.857534794224904, 0.717386349984895, 0.603192356638796, 0.509610419769991, 0.432502588728691, 0.368641343414948, 0.31549257622426, 0.271054101303638, 0.233734556202077, 0.202261927849147, 0.175613975009413, 0.152964955364298, 0.13364457916223, 0.117106193093248, 0.102901977113263, 0.0906635022670517, 0.0800864107309094, 0.0709182833420401, 0.0629489850959749, 0.0560029469659416, 0.0499329682846711, 0.0446152188779269, 0.0399451921516612, 0.0358344152443296, 0.0322077644395523, 0.0290012664479843, 0.0261602912519443, 0, 0.0261602912519443],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]_Comp[cb2]25",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 277,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 275,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 113.66586436653,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 113.66586436653,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 103.332603969573,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 807,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 227,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.2555, 5.257, 5.25775, 5.2585, 5.25925, 5.26, 5.26075, 5.2615, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.264875, 5.26525, 5.265625, 5.266, 5.266375, 5.26675, 5.267125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.2706875, 5.270875, 5.2710625, 5.27125, 5.2714375, 5.271625, 5.2718125, 5.272, 5.272375, 5.27275, 5.273125, 5.2735, 5.27425, 5.274625, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.284375, 5.28475, 5.2855, 5.285875, 5.28625, 5.286625, 5.287, 5.2871875, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.291125, 5.2915, 5.291875, 5.29225, 5.292625, 5.293, 5.293375, 5.29375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.2975, 5.29825, 5.299, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.305, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 158.224281020722, 158.224281020722, 158.012157686083, 157.788072205516, 157.552037729892, 157.304069614736, 157.044185833631, 156.772407477658, 156.488759360576, 156.193270754439, 155.885976286669, 155.566917037661, 155.236141888408, 154.893709181023, 154.539688772389, 154.174164583783, 153.797237778861, 153.409030741263, 153.009692074377, 152.599402914027, 152.178384935775, 151.746910560851, 151.305316029783, 150.854018237331, 150.393536529432, 149.924521085901, 149.447790099434, 148.964378781371, 148.475604379191, 147.98315302947, 147.489196615769, 146.996551188553, 146.508893442124, 146.031059011876, 145.569457164533, 145.132652705355, 144.732190641457, 144.383777187482, 144.108990030187, 143.937784563678, 143.903557608885, 143.912213264363, 143.971812537088, 144.092020504975, 144.284464475773, 144.563181172034, 144.945177416066, 145.181202276679, 145.451136189078, 145.758285282989, 146.106309788694, 146.499266203144, 146.941654993108, 147.438474631727, 147.995282889489, 148.618266446575, 149.314320064358, 150.09113675448, 150.957310619654, 151.9224543181, 152.997333431102, 153.579640697535, 154.194020400498, 154.842214759624, 155.526071161475, 156.247549184705, 157.008728140279, 157.811815167894, 158.659153933331, 159.553233975351, 160.496700755013, 161.492366464965, 162.543221661356, 163.652447786622, 164.823430657533, 166.059774999625, 167.365320116526, 168.744156790797, 170.200645521838, 171.739436216204, 173.362692886289, 175.036129314643, 176.746577003492, 178.491835777272, 180.269495808092, 183.91134003211, 187.64871041905, 191.455049485256, 195.300852493633, 202.979919301262, 206.742443978806, 210.403909522887, 212.184763093969, 213.925931435013, 215.622598850206, 217.269981219163, 218.863346929371, 220.398037982696, 221.869491145822, 223.273259011544, 224.605030835768, 225.860653014488, 227.036149065063, 228.127738977734, 229.131857805871, 230.0451733672, 230.864602933142, 231.58732878937, 232.210812557724, 232.73280817762, 233.15137345408, 233.464880089292, 233.67202212518, 233.771822735741, 233.763639319694, 233.647166856293, 233.422439499768, 233.089830400747, 232.65004975594, 232.104141100375, 231.453475869266, 230.699746269171, 229.84495651031, 228.89141246361, 227.841709817169, 226.698720817278, 225.465579688746, 224.145666838081, 222.742591950885, 221.260176101644, 219.702432999857, 218.073549501091, 216.377865515094, 214.619853445448, 212.804097296486, 210.935271583267, 209.018120179357, 207.057435235008, 205.058036295145, 203.024749742351, 198.875733403772, 194.648384604647, 186.104594523047, 181.856517413541, 177.665964811218, 173.56070101546, 169.565406759271, 167.624761048821, 165.767348812567, 163.993882785842, 162.299763893617, 160.680673585357, 159.132554971488, 157.651595344607, 156.234209975368, 154.877027082384, 153.576873884015, 152.330763647704, 151.135883659602, 149.989584043642, 148.889367365093, 147.83287895899, 146.817897928668, 145.842328764129, 144.904193533992, 144.001624608494, 143.132857874437, 141.490154558363, 139.963810828524, 138.542846491693, 137.21742456947, 135.978720698052, 134.818808740135, 133.730560439544, 132.707557260064, 131.744012813323, 130.834704504226, 129.97491321273, 129.160369992885, 128.387208908528, 127.651925243397, 126.951338424921, 126.282559087961, 125.03014887098, 123.876367788035, 122.80597552104, 121.806251893128, 120.866542676025, 119.977893767688, 119.132755323035, 118.324741505181, 117.548434650499, 116.073179367969, 114.677596921693, 113.340072184914, 112.044548715326, 110.778986304344, 109.534276183111, 108.303469759419, 107.08122463885, 105.863402870756, 104.646776935036, 103.428812724086, 102.207508052051, 100.981271556483, 99.7488312243095, 98.5091648142959, 97.2614465841235, 96.0050062440407, 94.7392971407375, 93.46387145417, 92.1783607553827, 90.882460686552, 89.5759188285152, 88.2585250462678, 86.9301037707837, 85.5905078013941, 84.2396133079257, 82.8773157837843, 81.5035267561083, 80.1181711011815, 78.7211848457144, 77.3125133596895, 77.3125133596895, 0, 77.3125133596895],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]36",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 229,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 227,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 257.149005009315,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 257.149005009315,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 233.771822735741,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1004_Cut[sample==sample::DATA]",
      "fTitle" : "Histogram of ds_1004_plot__mB",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 100,
      "fX" : [5.20075, 5.20225, 5.20375, 5.20525, 5.20675, 5.20825, 5.20975, 5.21125, 5.21275, 5.21425, 5.21575, 5.21725, 5.21875, 5.22025, 5.22175, 5.22325, 5.22475, 5.22625, 5.22775, 5.22925, 5.23075, 5.23225, 5.23375, 5.23525, 5.23675, 5.23825, 5.23975, 5.24125, 5.24275, 5.24425, 5.24575, 5.24725, 5.24875, 5.25025, 5.25175, 5.25325, 5.25475, 5.25625, 5.25775, 5.25925, 5.26075, 5.26225, 5.26375, 5.26525, 5.26675, 5.26825, 5.26975, 5.27125, 5.27275, 5.27425, 5.27575, 5.27725, 5.27875, 5.28025, 5.28175, 5.28325, 5.28475, 5.28625, 5.28775, 5.28925, 5.29075, 5.29225, 5.29375, 5.29525, 5.29675, 5.29825, 5.29975, 5.30125, 5.30275, 5.30425, 5.30575, 5.30725, 5.30875, 5.31025, 5.31175, 5.31325, 5.31475, 5.31625, 5.31775, 5.31925, 5.32075, 5.32225, 5.32375, 5.32525, 5.32675, 5.32825, 5.32975, 5.33125, 5.33275, 5.33425, 5.33575, 5.33725, 5.33875, 5.34025, 5.34175, 5.34325, 5.34475, 5.34625, 5.34775, 5.34925],
      "fY" : [142, 163, 151, 143, 157, 147, 160, 160, 142, 174, 159, 143, 151, 160, 139, 162, 161, 131, 147, 156, 163, 163, 167, 149, 161, 161, 154, 144, 155, 135, 148, 140, 149, 125, 141, 137, 129, 164, 140, 162, 136, 148, 189, 158, 147, 173, 178, 163, 172, 188, 212, 208, 263, 252, 222, 201, 176, 191, 155, 154, 151, 138, 117, 134, 136, 130, 117, 131, 110, 116, 120, 119, 120, 97, 109, 88, 101, 98, 94, 103, 96, 113, 100, 95, 103, 97, 97, 74, 93, 107, 92, 81, 77, 91, 94, 76, 97, 74, 85, 87],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_h_ds_1004_Cut[sample==sample::DATA]30013002",
        "fTitle" : "Histogram of ds_1004_plot__mB",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 43.986373994107,
          "fXmax" : 301.155763170995,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 301.155763170995,
        "fMinimum" : 43.986373994107,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEXhigh" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEYlow" : [11.4268604418766, 12.2769323391806, 11.7983738762488, 11.4687092035858, 12.0399362039844, 11.6346610995116, 12.1589889011722, 12.1589889011722, 11.4268604418766, 12.7003787824441, 12.119429464124, 11.4687092035858, 11.7983738762488, 12.1589889011722, 11.3004237212059, 12.237739202857, 12.1984250992003, 10.9564392373896, 11.6346610995116, 12, 12.2769323391806, 12.2769323391806, 12.4325171563776, 11.7167917228706, 12.1984250992003, 12.1984250992003, 11.9197423483742, 11.5104121494643, 11.9599357943771, 11.129703349613, 11.6757956618859, 11.342719282327, 11.7167917228706, 10.6915146427997, 11.3848643240047, 11.21537451386, 10.8688170009021, 12.3160056179763, 11.342719282327, 12.237739202857, 11.1726175299288, 11.6757956618859, 13.2568164921976, 12.0797456254091, 11.6346610995116, 12.6624465810882, 12.8510299228187, 12.2769323391806, 12.6244047484067, 13.2204227340122, 14.0688022843335, 13.9308696896618, 15.7249807395879, 15.3823801742686, 14.4080515158756, 13.6862609591111, 12.7759180473518, 13.3293166859393, 11.9599357943771, 11.9197423483742, 11.7983738762488, 11.2579760163049, 10.3282039138539, 11.0866302262565, 11.1726175299288, 10.9127122105133, 10.3282039138539, 10.9564392373896, 10, 10.2819293264239, 10.4658560997307, 10.4201648339208, 10.4658560997307, 9.83185435575356, 9.95227248018344, 9.36297523850129, 9.56230589874906, 9.88257890144722, 9.67808568820622, 9.66120071645079, 9.78086674710336, 10.1418983268964, 9.98325482288658, 9.72961193969476, 9.66120071645079, 9.83185435575356, 9.83185435575356, 8.58284357448568, 9.62628363369272, 9.85615758860399, 9.57420129928205, 8.98138393604158, 8.75586817817742, 9.52183408565944, 9.67808568820622, 8.69857573269304, 9.83185435575356, 8.58284357448568, 9.20137410458447, 9.30941989500478],
      "fEYhigh" : [12.4268604418766, 13.2769323391806, 12.7983738762488, 12.4687092035858, 13.0399362039844, 12.6346610995116, 13.1589889011722, 13.1589889011722, 12.4268604418766, 13.7003787824441, 13.119429464124, 12.4687092035858, 12.7983738762488, 13.1589889011722, 12.300423721206, 13.237739202857, 13.1984250992003, 11.9564392373896, 12.6346610995116, 13, 13.2769323391806, 13.2769323391806, 13.4325171563776, 12.7167917228706, 13.1984250992003, 13.1984250992003, 12.9197423483742, 12.5104121494643, 12.9599357943771, 12.129703349613, 12.6757956618859, 12.342719282327, 12.7167917228706, 11.6915146427997, 12.3848643240047, 12.21537451386, 11.8688170009021, 13.3160056179763, 12.342719282327, 13.237739202857, 12.1726175299287, 12.6757956618859, 14.2568164921976, 13.0797456254091, 12.6346610995116, 13.6624465810882, 13.8510299228187, 13.2769323391806, 13.6244047484067, 14.2204227340122, 15.0688022843335, 14.9308696896618, 16.724980739588, 16.3823801742686, 15.4080515158756, 14.6862609591111, 13.7759180473518, 14.3293166859393, 12.9599357943771, 12.9197423483742, 12.7983738762488, 12.2579760163048, 11.3282039138539, 12.0866302262565, 12.1726175299287, 11.9127122105133, 11.3282039138539, 11.9564392373896, 11, 11.2819293264239, 11.4658560997306, 11.4201648339208, 11.4658560997306, 10.8827303945866, 10.9522724801834, 10.4163928307457, 10.5623058987491, 10.9331943741007, 10.7297682272058, 10.6612007164508, 10.8320074139966, 11.1418983268964, 11.0333609411497, 10.7810214031256, 10.6612007164508, 10.8827303945866, 10.8827303945866, 9.6411014957652, 10.6782436419937, 10.856157588604, 10.626443289669, 10.0370646922952, 9.81297860268175, 10.5743626945331, 10.7297682272058, 9.7560610979592, 10.8827303945866, 9.6411014957652, 10.2557273468233, 10.3631439870544],
      "_yAxisLabel" : "Events \/ ( 0.0015 )",
      "_ymin" : 0,
      "_ymax" : 279.724980739588,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00149999999999999,
      "_nSigma" : 1,
      "_entries" : 13879,
      "_rawEntries" : 71947
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "canv",
  "fTitle" : "canv",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 83,
  "fWindowTopY" : 105,
  "fWindowWidth" : 800,
  "fWindowHeight" : 600,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -5.78313251714226,
  "fX2" : 5.35903614489466,
  "fY2" : 42.4096386385753,
  "fXtoAbsPixelk" : -22865.3599163482,
  "fXtoPixelk" : -22865.3599163482,
  "fXtoPixel" : 4415.59999345989,
  "fYtoAbsPixelk" : 506.000050257045,
  "fYtoPixelk" : 506.000050257045,
  "fYtoPixel" : -11.9312499823282,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 2.26469789265589e-4,
  "fAbsPixeltoYk" : 42.4096386385753,
  "fPixeltoYk" : -5.78313251714226,
  "fPixeltoY" : -0.0838135150534219,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : 0,
  "fUxmax" : 5.35,
  "fUymax" : 40,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : 0,
      "fX2" : 5.35,
      "fY2" : 40,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_17fca7c0",
      "fTitle" : "A RooPlot of \"m123c2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 40,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 32.6199186317763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[exppol]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.2555, 5.257, 5.2585, 5.26, 5.2615, 5.263, 5.2645, 5.266, 5.2675, 5.269, 5.2705, 5.272, 5.2735, 5.275, 5.2765, 5.278, 5.2795, 5.281, 5.2825, 5.284, 5.2855, 5.287, 5.2885, 5.29, 5.2915, 5.293, 5.2945, 5.296, 5.2975, 5.299, 5.3005, 5.302, 5.3035, 5.305, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 6.52884517989276, 6.52884517989276, 6.50924188585869, 6.4896974520252, 6.47021170166064, 6.45078445856395, 6.43141554706317, 6.41210479201375, 6.39285201879709, 6.37365705331885, 6.35451972200743, 6.33543985181239, 6.31641727020289, 6.29745180516612, 6.27854328520576, 6.2596915393404, 6.24089639710204, 6.22215768853449, 6.2034752441919, 6.18484889513716, 6.16627847294043, 6.14776380967756, 6.12930473792865, 6.11090109077645, 6.09255270180492, 6.07425940509764, 6.05602103523644, 6.03783742729978, 6.01970841686133, 6.00163383998843, 5.9836135332407, 5.96564733366842, 5.94773507881121, 5.92987660669644, 5.91207175583784, 5.894320365234, 5.87662227436693, 5.85897732320063, 5.84138535217955, 5.82384620222731, 5.80635971474509, 5.78892573161032, 5.77154409517518, 5.75421464826521, 5.73693723417786, 5.71971169668113, 5.70253788001205, 5.68541562887542, 5.66834478844225, 5.65132520434848, 5.63435672269352, 5.6174391900389, 5.60057245340682, 5.58375636027883, 5.56699075859443, 5.55027549674968, 5.53361042359585, 5.51699538843804, 5.50043024103383, 5.48391483159189, 5.46744901077068, 5.45103262967704, 5.43466553986489, 5.41834759333387, 5.40207864252796, 5.38585854033427, 5.36968714008155, 5.35356429553896, 5.33748986091474, 5.32146369085489, 5.30548564044181, 5.28955556519306, 5.27367332105998, 5.25783876442648, 5.24205175210762, 5.22631214134845, 5.21061978982259, 5.19497455563105, 5.1793762973009, 5.16382487378394, 5.14832014445555, 5.13286196911327, 5.11745020797567, 5.10208472168099, 5.08676537128593, 5.07149201826436, 5.05626452450609, 5.04108275231561, 5.02594656441088, 5.01085582392202, 4.99581039439013, 4.98081013976602, 4.96585492440903, 4.95094461308573, 4.93607907096879, 4.92125816363564, 4.90648175706737, 4.89174971764746, 4.8770619121606, 4.86241820779141, 4.84781847212337, 4.83326257313751, 4.83326257313751, 0, 4.83326257313751],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_Norm[mB]_Comp[exppol]1",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.18172969788204,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.18172969788204,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 6.52884517989276,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[cb2]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 260,
      "fX" : [5.2, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.24425, 5.245, 5.24575, 5.2465, 5.24725, 5.248, 5.24875, 5.2495, 5.25025, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.254375, 5.25475, 5.255125, 5.2555, 5.255875, 5.25625, 5.256625, 5.257, 5.257375, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.269, 5.26975, 5.270125, 5.2705, 5.270875, 5.27125, 5.271625, 5.2718125, 5.272, 5.2721875, 5.272375, 5.2725625, 5.27275, 5.2729375, 5.273125, 5.2733125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.283625, 5.284, 5.284375, 5.28475, 5.2855, 5.285875, 5.2860625, 5.28625, 5.2864375, 5.286625, 5.2868125, 5.287, 5.2871875, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.29, 5.290375, 5.29075, 5.291125, 5.2915, 5.291875, 5.29225, 5.292625, 5.293, 5.293375, 5.29375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.30875, 5.3095, 5.31025, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.35],
      "fY" : [0.00724641794121311, 0, 0.00820696178413173, 0.00930390586214331, 0.010557929729293, 0.0119930501432418, 0.0136371927615568, 0.0155228675509385, 0.0176879677900476, 0.0201767165653594, 0.0230407895333752, 0.0263406486427182, 0.0301471287123436, 0.0345433275390717, 0.0396268609208463, 0.04551255708035, 0.0523356810151736, 0.0602557989810181, 0.0694614175012539, 0.0801755610747907, 0.0926624894841536, 0.107235800993624, 0.124268223920022, 0.144203468761904, 0.167570599704358, 0.195001492201221, 0.227252077962559, 0.265228247016159, 0.310017487456416, 0.362927608390384, 0.425534224966128, 0.461053422531608, 0.499739104860882, 0.541891729849399, 0.587842007187315, 0.637954121559296, 0.692629318351695, 0.752309894807564, 0.817483644916112, 0.888688812367948, 0.966519612745761, 1.05163239386162, 1.14475251192159, 1.24668201113856, 1.35830820569003, 1.41806050413536, 1.48061327571291, 1.54610587672702, 1.61468500356628, 1.68650510079096, 1.76172879310966, 1.84052734271401, 1.92308113353554, 2.00958018408954, 2.10022469067866, 2.19522560284478, 2.29480523308001, 2.39919790293994, 2.50865062784233, 2.62342384298457, 2.74379217297419, 2.87004524793765, 3.00248856905641, 3.14144442667566, 3.28725287434036, 3.44027276233826, 3.60088283456935, 3.76948289281883, 3.94649503278505, 4.1323649565091, 4.32756336616835, 4.53258744453321, 4.74796242774963, 4.85970372495879, 4.97424327649671, 5.09165538826056, 5.21201645198492, 5.33540500696589, 5.46190180370599, 5.59158986954232, 5.72455457632309, 5.8608837101995, 6.00066754360219, 6.14399890947435, 6.29097327783519, 6.44168883475118, 6.59624656379404, 6.75475033006761, 6.91730696688899, 7.08402636521155, 7.25502156588096, 7.43040885481836, 7.61030786122829, 7.79484165893176, 7.98413687092948, 8.36836588505128, 9.13615854567562, 9.51642629567047, 9.89198237631813, 10.2610537916386, 10.6218405935291, 10.9725300637831, 11.1435219721789, 11.3113115441074, 11.4756752820328, 11.6363917495343, 11.7932420637032, 11.9460103879005, 12.0944844233344, 12.2384558979059, 12.3777210507551, 12.5120811109395, 12.6413427686771, 12.7653186375962, 12.8838277064484, 12.9966957787651, 13.1037558989651, 13.2048487634557, 13.2998231153129, 13.3885361211732, 13.4708537290216, 13.5466510056248, 13.6158124524183, 13.6782322987312, 13.7338147713066, 13.7824743391562, 13.8241359328729, 13.858735137615, 13.8862183590654, 13.9065429617712, 13.9196773793591, 13.9256011962323, 13.9243052004495, 13.9157914075964, 13.9000730555615, 13.8771745702374, 13.8471315022691, 13.809990435081, 13.7658088645146, 13.7146550505121, 13.6566078413819, 13.5917564712789, 13.520200331628, 13.44204871731, 13.3574205485178, 13.2664440692721, 13.1692565236679, 13.0660038109947, 12.9568401209433, 12.8419275501742, 12.7214357015836, 12.59554126765, 12.4644275992932, 12.3282842617175, 12.1873065787394, 12.0416951671313, 11.8916554625298, 11.7373972384699, 11.5791341201156, 11.4170830942535, 11.2514640171137, 11.0824991215656, 10.9104125252208, 10.7354297409466, 10.3776817280816, 10.0110687824367, 9.63739652372217, 9.25844808512431, 8.49166172614033, 8.1073619557492, 7.91914467104814, 7.73573251253693, 7.55699174013905, 7.38279264270153, 7.21300940743183, 7.04751999386226, 6.88620601217459, 6.7289526057246, 6.57564833761155, 6.42618508114473, 6.28045791406416, 6.13836501637859, 5.99980757168876, 5.86468967186964, 5.73291822498952, 5.604402866349, 5.47905587252732, 5.35679207832761, 5.23752879651707, 5.12118574026172, 4.89695071177866, 4.68348991936817, 4.48024015088226, 4.28666999405092, 4.10227790901758, 3.9265904256326, 3.75916045692096, 3.59956572076552, 3.44740726242442, 3.30230807103426, 3.16391178374347, 3.03188147157493, 2.90589850153794, 2.78566146989859, 2.67088520187751, 2.56129981337718, 2.45664983064894, 2.35669336409621, 2.26120133267254, 2.1699567355839, 2.08275396822276, 1.99939817948118, 1.91970466777991, 1.84349831333386, 1.77061304434205, 1.70089133494662, 1.63418373295013, 1.50925077039879, 1.3947637654573, 1.28977564216556, 1.1934317666325, 1.1049602918733, 1.02366357610549, 0.948910548036836, 0.880129908403367, 0.816804070685246, 0.758463755822619, 0.704683166115035, 0.655075672523525, 0.609289957481975, 0.567006562217115, 0.527934793605518, 0.458390837088028, 0.398809345619903, 0.347651366711232, 0.303632495043736, 0.26567805968845, 0.232886665515974, 0.204500446874768, 0.179880730510177, 0.158488070385182, 0.139865826043129, 0.123626621056354, 0.109441148634874, 0.0970288951059221, 0.0861504345031665, 0.0766010134132736, 0.0682051980122376, 0.0608123976140112, 0.054293113187758, 0.0485357868574777, 0.0434441507026384, 0.0389349912770968, 0.0349362609846871, 0.0313854794525992, 0.0282283778524013, 0.0254177471527816, 0.0229124578833461, 0, 0.0229124578833461],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_Norm[mB]_Comp[cb2]2",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 262,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 260,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.3181613158555,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.3181613158555,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 13.9256011962323,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 807,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 259,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.24425, 5.245, 5.24575, 5.2465, 5.24725, 5.248, 5.24875, 5.2495, 5.25025, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.255125, 5.2555, 5.255875, 5.25625, 5.256625, 5.257, 5.257375, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.269, 5.26975, 5.270125, 5.2705, 5.270875, 5.27125, 5.271625, 5.2718125, 5.272, 5.2721875, 5.272375, 5.2725625, 5.27275, 5.2729375, 5.273125, 5.2733125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.28325, 5.283625, 5.284, 5.284375, 5.28475, 5.2855, 5.285875, 5.2860625, 5.28625, 5.2864375, 5.286625, 5.2868125, 5.287, 5.2871875, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.29, 5.290375, 5.29075, 5.291125, 5.2915, 5.291875, 5.29225, 5.292625, 5.293, 5.293375, 5.29375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.30875, 5.3095, 5.31025, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 6.53609159783397, 6.53609159783397, 6.51744884764282, 6.49900135788734, 6.48076963138994, 6.46277750870719, 6.44505273982472, 6.42762765956469, 6.41053998658714, 6.39383376988421, 6.37756051154081, 6.36178050045511, 6.34656439891524, 6.33199513270519, 6.31817014612661, 6.30520409642075, 6.29323207811721, 6.28241348751551, 6.27293666169316, 6.26502445621195, 6.25894096242458, 6.25499961067119, 6.25357296184867, 6.25510455953836, 6.26012330150927, 6.26926089729886, 6.283273113199, 6.30306567431594, 6.32972590431774, 6.36456144837882, 6.40914775820683, 6.43567710275446, 6.4653864385293, 6.49857620313453, 6.53557708599853, 6.57675325157459, 6.62250592504813, 6.67327738349161, 6.72955540075395, 6.79187820041571, 6.86083997797976, 6.93709706120851, 7.02137478628852, 7.11447517744322, 7.21728552889065, 7.33078800083833, 7.39188426348089, 7.45607035574583, 7.52350071971068, 7.59433797760309, 7.6687533891357, 7.74692733576285, 7.82904983352452, 7.91532107624991, 8.00595201100931, 8.1011649478251, 8.201194205785, 8.30628679784071, 8.41670315672548, 8.53271790458451, 8.6546206690838, 8.78271694894618, 8.91732903206009, 9.05879696951554, 9.20747960914721, 9.36375569240385, 9.52802501862127, 9.70070968105026, 9.8822553792862, 10.0731328130626, 10.2738391627078, 10.4848996619275, 10.7068692689625, 10.8221269749656, 10.9403344425868, 11.0615702108178, 11.1859150298572, 11.3134519267379, 11.4442662730042, 11.5784458545035, 11.7160809433627, 11.8572643722213, 12.0020916107952, 12.1506608448474, 12.3030730576465, 12.459432113993, 12.619844846901, 12.7844211470211, 12.9532740548962, 13.1265198561445, 13.3042781796682, 13.4866720989858, 13.6738282367956, 14.0537815139267, 14.8130323376551, 15.1890339829173, 15.5603271647604, 15.9251388847952, 16.2816691925117, 16.6281053672976, 16.7969718267227, 16.9626367484559, 17.1248766346609, 17.2834700486169, 17.4381981071154, 17.5888449732173, 17.7351983478313, 17.8770499585585, 18.0141960442398, 18.146437833633, 18.273582016657, 18.3954412066409, 18.511834392037, 18.6225873760782, 18.727533202884, 18.8265125685633, 18.9193742158934, 19.0059753112121, 19.0861818022062, 19.1598687553441, 19.2269206717632, 19.2872317804944, 19.3407063079829, 19.3872587229426, 19.4268139556687, 19.4593075910218, 19.4846860343875, 19.5029066500152, 19.5139378712345, 19.5177592821516, 19.514361670528, 19.5037470516523, 19.4859286631165, 19.4609309305162, 19.4287894042, 19.3895506672957, 19.3432722153485, 19.2900223080043, 19.2298797932752, 19.1629339050202, 19.0892840343683, 19.0090394759045, 18.9223191495258, 18.8292512989574, 18.7299731679988, 18.6246306556443, 18.5133779512891, 18.3963771512988, 18.2737978582745, 18.1458167643996, 18.0126172202994, 17.8743887908832, 17.731326799673, 17.5836318631468, 17.4315094166466, 17.2751692334133, 17.1148249383167, 16.9506935178494, 16.7829948279474, 16.6119511011864, 16.2607264016148, 15.8988261924711, 15.5280641708748, 15.1502459541912, 14.7671546732636, 13.9920919671742, 13.6036586873299, 13.4133758129049, 13.2278988409489, 13.0470940310937, 12.8708316718947, 12.6989859502679, 12.5314348254542, 12.3680599073439, 12.2087463390018, 12.053382683236, 11.9018608130647, 11.7540758059373, 11.6099258415716, 11.4693121032778, 11.3321386826403, 11.198312487437, 11.0677431526781, 10.9403429546527, 10.8160267278739, 10.6947117848187, 10.5763178383635, 10.3479833414557, 10.1304261613234, 9.9230830835035, 9.72542269341259, 9.53694344888247, 9.35717187745361, 9.18566088984284, 9.02198820162659, 8.86575485575829, 8.71658383907158, 8.57411878641367, 8.43802276650794, 8.3079771440659, 8.18368051305761, 8.06484769640939, 7.9512088077311, 7.84250837098321, 7.73850449427999, 7.63896809428756, 7.54368216792617, 7.45244110830431, 7.36505006203174, 7.28132432524866, 7.20108877589111, 7.12417733988102, 7.05043248908505, 6.97970476903206, 6.84674063131353, 6.72423451733913, 6.61123933302045, 6.50690042636534, 6.41044593231511, 6.32117819104057, 6.23846611322989, 6.16173838162655, 6.09047739174523, 6.02421384658755, 5.96252193054151, 5.90501499668349, 5.85134170958959, 5.80118259265561, 5.75424693495397, 5.66901062691062, 5.59378390125096, 5.52702766401213, 5.46745736882767, 5.413998204144, 5.36574863462924, 5.32195065485044, 5.28196545219117, 5.24525344167111, 5.21135784430748, 5.17989114556244, 5.15052390095049, 5.12297545951681, 5.09700625842518, 5.0724114078034, 5.04901533777826, 5.02666732202304, 5.00523772627349, 4.98461485782627, 4.96470231433828, 4.94541674834447, 4.92668597863215, 4.90844739161319, 4.89064658564381, 4.87323621927615, 4.85617503102086, 4.85617503102086, 0, 4.85617503102086],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_Norm[mB]3",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 261,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 259,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 21.4695352103668,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 21.4695352103668,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 19.5177592821516,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1004_Cut[sample==sample::DATA]",
      "fTitle" : "Histogram of ds_1004_plot__mB",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 100,
      "fX" : [5.20075, 5.20225, 5.20375, 5.20525, 5.20675, 5.20825, 5.20975, 5.21125, 5.21275, 5.21425, 5.21575, 5.21725, 5.21875, 5.22025, 5.22175, 5.22325, 5.22475, 5.22625, 5.22775, 5.22925, 5.23075, 5.23225, 5.23375, 5.23525, 5.23675, 5.23825, 5.23975, 5.24125, 5.24275, 5.24425, 5.24575, 5.24725, 5.24875, 5.25025, 5.25175, 5.25325, 5.25475, 5.25625, 5.25775, 5.25925, 5.26075, 5.26225, 5.26375, 5.26525, 5.26675, 5.26825, 5.26975, 5.27125, 5.27275, 5.27425, 5.27575, 5.27725, 5.27875, 5.28025, 5.28175, 5.28325, 5.28475, 5.28625, 5.28775, 5.28925, 5.29075, 5.29225, 5.29375, 5.29525, 5.29675, 5.29825, 5.29975, 5.30125, 5.30275, 5.30425, 5.30575, 5.30725, 5.30875, 5.31025, 5.31175, 5.31325, 5.31475, 5.31625, 5.31775, 5.31925, 5.32075, 5.32225, 5.32375, 5.32525, 5.32675, 5.32825, 5.32975, 5.33125, 5.33275, 5.33425, 5.33575, 5.33725, 5.33875, 5.34025, 5.34175, 5.34325, 5.34475, 5.34625, 5.34775, 5.34925],
      "fY" : [7, 6, 7, 6, 8, 5, 5, 7, 4, 6, 8, 9, 3, 6, 7, 3, 6, 8, 5, 8, 8, 6, 7, 8, 9, 6, 6, 5, 9, 6, 6, 7, 7, 9, 4, 6, 8, 6, 8, 11, 7, 9, 6, 15, 9, 16, 14, 16, 15, 19, 25, 21, 18, 19, 12, 19, 10, 14, 9, 13, 18, 10, 5, 3, 12, 8, 9, 4, 11, 4, 9, 5, 9, 3, 4, 8, 6, 5, 2, 6, 2, 2, 5, 5, 6, 3, 8, 5, 5, 3, 5, 2, 2, 6, 6, 9, 4, 6, 6, 8],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1004_Cut[sample==sample::DATA]3001",
        "fTitle" : "Histogram of ds_1004_plot__mB",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.637366895837074,
          "fXmax" : 34.1024295464505,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 34.1024295464505,
        "fMinimum" : 0.637366895837074,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEXhigh" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEYlow" : [2.58147045606626, 2.37993137929577, 2.58147045606626, 2.37993137929577, 2.76838605646272, 2.15969114440678, 2.15969114440678, 2.58147045606626, 1.91433918622288, 2.37993137929577, 2.76838605646272, 2.94346103725076, 1.63270468610957, 2.37993137929577, 2.58147045606626, 1.63270468610957, 2.37993137929577, 2.76838605646272, 2.15969114440678, 2.76838605646272, 2.76838605646272, 2.37993137929577, 2.58147045606626, 2.76838605646272, 2.94346103725076, 2.37993137929577, 2.37993137929577, 2.15969114440678, 2.94346103725076, 2.37993137929577, 2.37993137929577, 2.58147045606626, 2.58147045606626, 2.94346103725076, 1.91433918622288, 2.37993137929577, 2.76838605646272, 2.37993137929577, 2.76838605646272, 3.26557940095131, 2.58147045606626, 2.94346103725076, 2.37993137929577, 3.82938009857506, 2.94346103725076, 3.95780102940381, 3.69650031882412, 3.95780102940381, 3.82938009857506, 4.32021937465496, 4.96633466721007, 4.54580699932335, 4.20288721196007, 4.32021937465496, 3.41526599430015, 4.32021937465496, 3.10869443936164, 3.69650031882412, 2.94346103725076, 3.5586623304375, 4.20288721196007, 3.10869443936164, 2.15969114440678, 1.63270468610957, 3.41526599430015, 2.76838605646272, 2.94346103725076, 1.91433918622288, 3.26557940095131, 1.91433918622288, 2.94346103725076, 2.15969114440678, 2.94346103725076, 1.63270468610957, 1.91433918622288, 2.76838605646272, 2.37993137929577, 2.15969114440678, 1.29181456018103, 2.37993137929577, 1.29181456018103, 1.29181456018103, 2.15969114440678, 2.15969114440678, 2.37993137929577, 1.63270468610957, 2.76838605646272, 2.15969114440678, 2.15969114440678, 1.63270468610957, 2.15969114440678, 1.29181456018103, 1.29181456018103, 2.37993137929577, 2.37993137929577, 2.94346103725076, 1.91433918622288, 2.37993137929577, 2.37993137929577, 2.76838605646272],
      "fEYhigh" : [3.77028072043409, 3.58364154598457, 3.77028072043409, 3.58364154598457, 3.94514151986907, 3.38247265214689, 3.38247265214689, 3.77028072043409, 3.16275317226094, 3.58364154598457, 3.94514151986907, 4.11020413766764, 2.9181858328834, 3.58364154598457, 3.77028072043409, 2.9181858328834, 3.58364154598457, 3.94514151986907, 3.38247265214689, 3.94514151986907, 3.94514151986907, 3.58364154598457, 3.77028072043409, 3.94514151986907, 4.11020413766764, 3.58364154598457, 3.58364154598457, 3.38247265214689, 4.11020413766764, 3.58364154598457, 3.58364154598457, 3.77028072043409, 3.77028072043409, 4.11020413766764, 3.16275317226094, 3.58364154598457, 3.94514151986907, 3.58364154598457, 3.94514151986907, 4.41652052316603, 3.77028072043409, 4.11020413766764, 3.58364154598457, 4.95873843272062, 4.11020413766764, 5.08306556401624, 4.83038075568817, 5.08306556401624, 4.95873843272062, 5.4351961614818, 6.06658917312032, 5.65518197118255, 5.32100732238368, 5.4351961614818, 4.55981905739127, 5.4351961614818, 4.26694976100939, 4.83038075568817, 4.11020413766764, 4.69757337260906, 5.32100732238368, 4.26694976100939, 3.38247265214689, 2.9181858328834, 4.55981905739127, 3.94514151986907, 4.11020413766764, 3.16275317226094, 4.41652052316603, 3.16275317226094, 4.11020413766764, 3.38247265214689, 4.11020413766764, 2.9181858328834, 3.16275317226094, 3.94514151986907, 3.58364154598457, 3.38247265214689, 2.63785962345524, 3.58364154598457, 2.63785962345524, 2.63785962345524, 3.38247265214689, 3.38247265214689, 3.58364154598457, 2.9181858328834, 3.94514151986907, 3.38247265214689, 3.38247265214689, 2.9181858328834, 3.38247265214689, 2.63785962345524, 2.63785962345524, 3.58364154598457, 3.58364154598457, 4.11020413766764, 3.16275317226094, 3.58364154598457, 3.58364154598457, 3.94514151986907],
      "_yAxisLabel" : "Events \/ ( 0.0015 )",
      "_ymin" : 0,
      "_ymax" : 31.0665891731203,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00149999999999999,
      "_nSigma" : 1,
      "_entries" : 791,
      "_rawEntries" : 32702
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "canv",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 183,
  "fWindowTopY" : 198,
  "fWindowWidth" : 800,
  "fWindowHeight" : 600,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2_2d.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3866632,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.1190476,
  "fRightMargin" : 0.1140351,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.04869565,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.87581699229572,
  "fY1" : 1.2773012450301,
  "fX2" : 4.91895424613093,
  "fY2" : 2.29979079867659,
  "fXtoAbsPixelk" : -2964.99995213832,
  "fXtoPixelk" : -2964.99995213832,
  "fXtoPixel" : 765.000000782311,
  "fYtoAbsPixelk" : 1293.2941521481,
  "fYtoPixelk" : 1293.2941521481,
  "fYtoPixel" : -562.352933533051,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 3.87581699229572,
  "fPixeltoXk" : 3.87581699229572,
  "fPixeltoX" : 0.00130718954114689,
  "fAbsPixeltoYk" : 2.29979079867659,
  "fPixeltoYk" : 1.2773012450301,
  "fPixeltoY" : -0.00177824270199388,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 4,
  "fUymin" : 1.4,
  "fUxmax" : 4.8,
  "fUymax" : 2.25,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 4,
      "fY1" : 1.4,
      "fX2" : 4.8,
      "fY2" : 2.25,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH2F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "hist_gam_m13vsm23_dt",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 1764,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.08,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 40,
        "fXmin" : 4,
        "fXmax" : 4.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.08,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.06,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 40,
        "fXmin" : 1.4,
        "fXmax" : 2.25,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 13874,
      "fTsumw" : 1059.71652559936,
      "fTsumw2" : 3823.11330276788,
      "fTsumwx" : 4785.49906439299,
      "fTsumwx2" : 21640.4130848547,
      "fMaximum" : -1111,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [0, 0.101203933475524, 0.202407866951049, 0.303611800426573, 0.404815733902098, 0.506019667377622, 0.607223600853147, 0.708427534328671, 0.809631467804195, 0.91083540127972, 1.01203933475524, 1.11324326823077, 1.21444720170629, 1.31565113518182, 1.41685506865734, 1.51805900213287, 1.61926293560839, 1.72046686908392, 1.82167080255944, 1.92287473603496, 2.02407866951049, 2.12528260298601, 2.22648653646154, 2.32769046993706, 2.42889440341259, 2.53009833688811, 2.63130227036363, 2.73250620383916, 2.83371013731468, 2.93491407079021, 3.03611800426573, 3.13732193774126, 3.23852587121678, 3.33972980469231, 3.44093373816783, 3.54213767164335, 3.64334160511888, 3.7445455385944, 3.84574947206993, 3.94695340554545, 4.04815733902098, 4.1493612724965, 4.25056520597203, 4.35176913944755, 4.45297307292307, 4.5541770063986, 4.65538093987412, 4.75658487334965, 4.85778880682517, 4.9589927403007, 5.06019667377622, 5.16140060725175, 5.26260454072727, 5.36380847420279, 5.46501240767832, 5.56621634115384, 5.66742027462937, 5.76862420810489, 5.86982814158042, 5.97103207505594, 6.07223600853147, 6.17343994200699, 6.27464387548251, 6.37584780895804, 6.47705174243356, 6.57825567590909, 6.67945960938461, 6.78066354286014, 6.88186747633566, 6.98307140981118, 7.08427534328671, 7.18547927676223, 7.28668321023776, 7.38788714371328, 7.48909107718881, 7.59029501066433, 7.69149894413986, 7.79270287761538, 7.8939068110909, 7.99511074456643, 8.09631467804195, 8.19751861151748, 8.298722544993, 8.39992647846853, 8.50113041194405, 8.60233434541958, 8.7035382788951, 8.80474221237063, 8.90594614584615, 9.00715007932167, 9.1083540127972, 9.20955794627272, 9.31076187974825, 9.41196581322377, 9.5131697466993, 9.61437368017482, 9.71557761365034, 9.81678154712587, 9.91798548060139, 10.0191894140769, 10.1203933475524, 10.221597281028, 10.3228012145035, 10.424005147979, 10.5252090814545, 10.6264130149301, 10.7276169484056, 10.8288208818811, 10.9300248153566, 11.0312287488322, 11.1324326823077, 11.2336366157832, 11.3348405492587, 11.4360444827343, 11.5372484162098, 11.6384523496853, 11.7396562831608, 11.8408602166364, 11.9420641501119, 12.0432680835874, 12.1444720170629, 12.2456759505385, 12.346879884014, 12.4480838174895, 12.549287750965, 12.6504916844406, 12.7516956179161],
      "fSumw2" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.480327821057074, 0.91542833271373, 8.4016574890976, 4.59217362695785, 10.0750525780149, 7.82923684526062, 11.0925756538031, 5.95965968702524, 5.34401632050043, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3.13624234151638, 7.82128387790339, 8.14121542833182, 4.7281379401254, 13.7604726450118, 6.92001284107309, 13.8726752715632, 18.9571467571703, 16.7405093741982, 15.4785389925718, 18.4482649771208, 19.2597453935226, 23.2493022526929, 4.59531363925784, 0.0576900770964991, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0666937046276762, 5.4756819286358, 8.36358386068464, 18.5656255982907, 20.7647070168889, 6.81877395154695, 8.401108920733, 16.7221104472318, 10.7394343903523, 7.53156850509425, 15.3272127230935, 17.8117337145381, 17.9707254842476, 12.6107962435106, 15.7083226069498, 16.2908543502578, 20.1137548323882, 10.395073593424, 0.122023167325205, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.06193642669571, 3.02290929197279, 8.61505772093968, 3.30780850538078, 9.68251358353807, 3.68094588097908, 9.08497924889411, 10.836069697656, 12.1511029417575, 12.1078222857324, 19.0940682503952, 8.30671255898485, 21.8665392096235, 8.45218030303212, 14.1822625042195, 19.1014861525359, 14.7890976963881, 15.7051599944652, 17.7271599083484, 15.5928102457459, 5.6724387033006, 0.0707770157425077, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0337714097383627, 2.97919103680933, 3.46815947916442, 4.86051051386635, 4.81850709687961, 6.99654222565921, 10.8674883693758, 6.57033551827524, 3.688134755295, 7.46950954852956, 3.85061566210073, 1.14003958219135, 8.71394823583067, 14.7733604919277, 10.41224787962, 10.1318289733589, 5.8154045186491, 13.0675566268078, 18.0370759628465, 9.5103085684504, 12.9901343262726, 6.28638210504928, 15.5266100528797, 5.35534176930857, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.538673089905657, 6.47486171645766, 0.782967302244898, 6.20932114211719, 1.44618133372674, 8.35865624345649, 6.85833245609628, 7.07629104015071, 10.1407687641855, 2.79321869569281, 9.51084180851775, 10.2523769809634, 3.5874627170295, 10.5069598746355, 11.2221471065556, 7.82833660324543, 13.9321964098306, 7.98645119479011, 15.7120932157951, 21.6789018790966, 7.97669106240658, 13.2921325640371, 19.0361982972419, 8.38434084879936, 4.62851399298006, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0464268715151806, 4.05174682102165, 3.21893018453624, 3.14824135720719, 4.59370435387283, 6.02723882065185, 4.81409244041245, 5.3982624883496, 10.4016097943133, 2.13878526152214, 8.11649599628689, 8.62481627925906, 5.33984973040618, 2.751650710524, 4.91952064065909, 6.30505388852784, 6.64458441954566, 7.10237958635081, 13.4785236276392, 10.9871055025024, 8.13502252367623, 8.65594447916122, 17.3002299615223, 14.4343853934567, 9.64111892763194, 8.16562805426306, 1.39842440374672, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.648403009447836, 8.43737105415663, 1.25408491371926, 2.7966044757027, 7.14244158042697, 4.120928804727, 3.07008101011317, 3.88202149563721, 7.18452048935487, 6.52617415600087, 2.97617785177309, 8.29732639234379, 0.379165552444817, 4.43674206772686, 7.99196459449339, 6.1740994124465, 7.32086685377691, 4.4818519856411, 6.5134951377914, 11.138976480289, 8.30509202399466, 16.0355863628214, 12.9537687897898, 13.8288508565028, 12.8463187979472, 8.49853603435868, 5.25737582546137, 7.14263602159636, 0.178596830949829, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.649356524166033, 0.270990885281342, 8.00769726548327, 4.28285680891065, 2.24150710991191, 1.55649832930123, 6.06757566211699, 2.73377755240444, 8.40546924160859, 5.45508171626807, 5.6010057597933, 8.11562023992374, 4.21803810574093, 2.7866345214115, 3.24542027609359, 2.11514610432096, 5.75206548242503, 7.85832765953235, 8.67243460950983, 1.09251253819034, 11.5537939117877, 2.68777904764343, 9.58258899502889, 9.52745643381563, 7.88215298088978, 11.8404403823017, 6.31661949913858, 7.61396576648315, 11.1770350183308, 1.1182125506666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.66408380544468, 1.76539243180731, 1.10047100627262, 1.7646494391923, 4.20177261261859, 0.73917657809647, 13.2434513616359, 12.2915168311823, 2.27056527412591, 6.49574267601562, 2.91676546843986, 5.93548629110322, 4.57315140768291, 6.34038311968458, 1.07442757557411, 4.2570128544904, 3.69667231508028, 3.66916287170424, 3.03271631339261, 8.50697511035511, 3.17082872735133, 5.97292186993039, 13.4183819481089, 2.94382477168915, 6.35934109561168, 8.84806798256217, 8.68124743824525, 5.89188326644301, 7.08246726328707, 4.33315158567313, 0.214688547884879, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.552487697909861, 2.30138934708983, 1.45884965554157, 2.67465978066128, 4.12334463156462, 2.55138984885146, 4.82260923643798, 3.76933476170156, 6.49444532726988, 4.10391733642548, 10.4175794945753, 2.97772380810329, 6.76260058773617, 9.86193069362738, 1.9672684683932, 4.96756220288258, 3.21656932239245, 4.43164971204302, 9.20748398263294, 4.62687520121976, 3.80387850625726, 4.39901110664129, 8.42045075281907, 2.24566867745169, 15.5211488852278, 7.37623881494862, 6.58554710416357, 3.30605775776432, 7.44428621577588, 1.54974510784305, 6.01139043585794, 0.0451881804766701, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0415052024998027, 0.454950624649339, 1.47171854974545, 2.13584048557532, 0.554335142610514, 6.7250984263973, 4.50929102913279, 2.57727663556474, 6.10446621922619, 1.59224962915407, 2.63031050347387, 4.74979914655063, 4.68857135913546, 5.48826097999695, 1.89837703476146, 6.90992097635686, 9.33975343793922, 7.80217215192683, 3.11324872181018, 3.52325452873497, 2.54231247068359, 10.3084464911628, 4.61990144998036, 6.46524369986398, 5.12571918764323, 6.59590118649025, 8.99065229595652, 3.94605207971918, 8.88388533508685, 0.882170621431236, 3.64056326987024, 0.346370744761084, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.767520209944798, 0.647953538168506, 1.53375819931137, 1.24284765896131, 2.50550426791211, 2.01228300097102, 2.20106114468561, 4.7267176831646, 3.62021651255983, 0.439255448485267, 6.14313688796378, 0.488946787435303, 2.06451544184829, 5.1792237702041, 0.631123104866696, 3.26147484257982, 1.26474378004228, 0.332784769372278, 5.00154318136038, 7.39534929953604, 3.62583047027527, 7.13485638245586, 0.447154916261107, 3.76213672029642, 4.42785046017969, 4.4680204740804, 1.29018682682097, 7.04342495039283, 5.77643909518558, 4.6571512449191, 3.04050568235441, 0.365746812553287, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.145890996593858, 3.6978813425037, 0.17813835973572, 2.52170968577383, 2.49257548481893, 4.48757301793035, 2.40192219041373, 0.301097807157655, 4.30613339995299, 0.277820743861366, 0.406599580821061, 6.56758608386249, 4.21652011681279, 2.43862165585826, 3.38894266152618, 4.63569356977942, 3.93840520827688, 4.29335883758943, 0.594056656059683, 1.92339148821551, 3.65504328574245, 3.8200588985574, 1.62520841624584, 0.81648761842168, 4.2635957337337, 4.59090461110984, 5.07260926841631, 1.26507950493342, 6.35657298476925, 2.62431649509849, 2.35929697051673, 3.28069834962734, 0.757611507742683, 0, 0, 0, 0, 0, 0, 0, 0, 0.342515307493874, 2.98869700813219, 2.44538481790209, 1.79228751659197, 1.44541965655702, 4.89134043151359, 0.253127022868344, 2.13151015190718, 6.24500924474026, 1.74394540932599, 0.863442937457554, 5.24361761171159, 2.50037678230255, 2.75079836905299, 3.02127149733383, 5.97349424218227, 3.53892749983112, 7.01641609666724, 5.20095253913211, 4.40144041638561, 0.674756504963576, 3.42399335963907, 1.32910882030888, 2.6385449588479, 1.49358693269658, 4.25873740575968, 0.279599535870445, 2.70982164745102, 7.47419225283179, 3.66681928424412, 5.49706415009068, 3.62043207348848, 2.54614260508123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.44776015609031, 0.317334068956737, 0.571663951973385, 6.19147968445586, 2.64074701372375, 4.31543220451001, 1.963527497912, 3.14778279775093, 4.95199998844941, 3.24537128655936, 4.86423149344807, 3.50789592021018, 2.17592077954323, 0.534381115770805, 6.68185547572061, 7.7899663033242, 5.35395863500777, 7.19673367672453, 4.07162638767351, 4.00605518566841, 3.58232659324235, 4.7344171104229, 2.35639070728466, 3.25130942202958, 6.80934043888811, 11.99150385046, 0.916740959730608, 2.09825764983799, 2.5869583491423, 6.18007874676597, 6.87031184691711, 2.37908201858701, 0.448213922386609, 0, 0, 0, 0, 0, 0, 0, 0, 0.283173400644458, 0.22432997181012, 2.72867892125561, 6.17345549021767, 0.325466507426096, 6.41508460081629, 2.50007833263093, 0.384509426771793, 0.365133481591046, 5.42211634502646, 3.67105553454906, 2.88456562846612, 2.04629744376171, 3.70611061501277, 9.04190139113353, 2.45397023644273, 2.10522394844867, 3.54758417856111, 1.60306099133088, 2.65200037676142, 3.61413936405908, 0.561435685871592, 3.68643620838578, 5.55041267049564, 5.2681003390701, 6.11928886709569, 9.60623354085181, 4.75690209298957, 7.24346929150183, 2.77041301073604, 2.77586925931841, 4.8215184032702, 2.22488573797523, 0.391148167996573, 0, 0, 0, 0, 0, 0, 0, 0, 1.85598807477082, 1.32411520296809, 1.82836864355373, 2.19335765376346, 5.92247426546456, 2.36484831065464, 0.179830552634783, 1.60083137034669, 1.25124622858179, 4.3399231448695, 3.73887338827777, 1.42291842747059, 0.620393978948727, 5.47755383746029, 5.60148148387003, 4.49831410446114, 3.48578331281406, 5.49076961110712, 3.29399576583583, 6.31908406473912, 0.54071529074051, 5.66147790530831, 2.1811592063058, 0.516397511361308, 0.716528922479753, 2.11885723890668, 2.27690620844937, 3.40187658709066, 6.37788356372955, 4.60316720642757, 3.53594137904895, 0.965893543051013, 0.396923940972839, 0, 0, 0, 0, 0, 0, 0, 0, 0.41159306849147, 1.94955381070697, 2.06795728706025, 0.420106353503251, 4.07710929232726, 3.72324481013054, 0.698557131701398, 0.646894950575695, 4.58256654064045, 4.00228040995411, 2.05542698752318, 2.08802588734502, 0.926249315680891, 1.35626674182805, 3.78484306142943, 0.438735050787327, 1.09774255284126, 2.86042571586546, 6.15975740675688, 1.91846654935573, 2.50983372203635, 4.43466147238899, 3.11298816921429, 3.63566432318894, 4.34427309791814, 10.4271316077796, 3.81153522530421, 3.8240311321421, 5.4770620659167, 0.692970943080847, 2.99698115987457, 4.22285044316678, 7.87541823318954, 0.0422339440714424, 0, 0, 0, 0, 0, 0, 0, 0, 6.57174748005494, 0.714030360327043, 4.69150041372087, 3.22412588981163, 1.84503768428551, 5.97020301075873, 2.52062036139677, 1.77452090325331, 1.15302668221719, 1.98030742653245, 1.81928749825021, 2.4254814156564, 1.97064830141887, 4.74109586121426, 3.10426015209164, 0.372798135629783, 3.50547081731511, 0.508410977861764, 1.42645391217864, 1.28091419728189, 4.29171580250705, 2.67749899797342, 4.15817543159287, 7.01627904181651, 0.315895407078697, 2.02094014266822, 1.49179106618272, 3.50524834212797, 1.4141829521265, 2.46995345577215, 2.49882354886447, 10.0847497197571, 1.46448106274617, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.31462649849638, 2.0062717046431, 0.437123502130031, 1.47976054166254, 0.301649962875701, 0.12430841332093, 2.2792337402282, 6.55628193552556, 5.08731751094733, 1.54475458986337, 2.27535077271112, 0.840832365258058, 1.00596276550369, 4.69149453477745, 0.1829705346031, 2.40357572797542, 6.54030763121464, 2.97897543146102, 0.554159599686143, 2.42658790673423, 3.99550949980051, 0.527015316257508, 2.70768934175997, 2.45978021777423, 4.38442213374658, 4.4283529460422, 4.49692048808876, 5.55004278267739, 8.36750035184284, 0.349931151809989, 8.00496236760727, 3.89730275098144, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0460964468752397, 3.65450911286136, 3.00069809687057, 0.211155720693689, 2.26720387861198, 2.98528826289708, 0.487635586937525, 2.17082233647913, 0.0892989133894176, 2.46358343684937, 3.6376878237608, 6.75588871712293, 2.58400267253259, 3.03750418995328, 2.25729931651791, 6.6625514555858, 0.414974485619626, 1.13908746463589, 2.51644032631273, 1.12073105056023, 0.644147404859068, 7.86139113625897, 4.6029761604318, 2.20227303649278, 2.23171020650969, 7.72831159670111, 2.11646656081781, 2.59635302687357, 2.55104691148629, 7.93187161730235, 8.4906470245533, 8.593557095549, 0.0445868520820611, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0411603516651676, 0.618074739054407, 3.90682715174025, 0.672035786181578, 2.49614968387801, 2.23676254244125, 2.07703852487204, 3.55766006101507, 1.89665777669218, 1.59691342376041, 2.05687746694846, 1.80171802640272, 5.21803200509678, 0.259863750470681, 1.31243010259717, 0.149000885543432, 2.43893774098648, 4.04539203405897, 2.81366741975384, 1.29614746616363, 4.38474222491833, 2.07068655519249, 0.813794872629065, 1.48866657868383, 0.517643547167186, 0.494831610345806, 2.86456770226096, 3.51087661364266, 0.916335526328459, 4.12774382618871, 0.808447590223477, 2.0579333448123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.16315265697323, 7.10526836073062, 0.226038524524341, 0.276154970138572, 0.464752861341171, 2.56437107899115, 0.458704591241781, 0.873997780123806, 6.0955387555918, 4.70728764901939, 4.53939294685828, 2.92937562096432, 4.60970700838625, 0.401356447073075, 4.87112272530612, 0.155963472633493, 0.310440444606446, 2.34345902885586, 2.49114364697982, 4.23359847888343, 3.63068664700162, 5.33200426496429, 0.406886181556401, 3.27725503242077, 0.385440531635424, 2.89574803091645, 2.88171823179493, 0.312149952039803, 2.50396556456908, 4.72553974018864, 6.51387756219053, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.157956131880773, 1.20625373691679, 2.04910618218823, 1.97828035639734, 1.05906069920797, 3.98619698895067, 0.435405975284924, 0.946373296533479, 1.47982734735418, 1.3881500804639, 0.127392256311171, 6.37373316770026, 2.22354531426807, 2.44028556883107, 3.40822517203971, 1.76152029599309, 1.52403177727201, 1.77437522092901, 4.47018245883343, 2.83792807462994, 1.31305774450538, 4.26383325747977, 3.24810132086433, 7.85814014968129, 2.25387301950986, 0.594682313835877, 8.42263646304859, 1.74935375197337, 1.62969204782409, 2.97591487481592, 0.129846289023705, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.37936860641238, 4.06434673469909, 2.41729206443785, 0.55898687210846, 3.06735814134387, 3.94669991153, 0.190709226868267, 4.68139492067874, 5.11868674730208, 0.254153473311972, 0.118532397260931, 0.258665363380658, 0.950598323477627, 0.775539492262167, 6.0874597657708, 5.96286362252869, 4.64840835922651, 2.2280128800035, 2.98209196891454, 8.0869401503742, 3.86125404618772, 6.2915930672543, 2.29796689078781, 3.00221600966517, 0.659752421010365, 5.56542358653504, 2.7768471264538, 5.61390680191871, 0.402631831356422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2.27545055511147, 3.25165676509044, 0.796130906818807, 1.43728379275716, 1.64721454792442, 4.87313852403153, 7.05648111894206, 0.715449310134592, 2.72322195260736, 4.18576726219122, 4.4776880920543, 0.255840020947046, 2.30385007413498, 2.19624414536304, 0.402508521203088, 1.64672090784018, 2.70112897798339, 0.559167668907903, 2.9211384291969, 1.59149656355813, 1.41316503576404, 3.977965324248, 1.3581460533881, 0.234094612095706, 1.30113488418947, 1.58305146077961, 0.683175331377115, 0.265235289163763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2.49335416361039, 1.48863089153591, 2.67808808365132, 0.385297031689383, 2.2236411745447, 0.226525530783838, 4.40835017414459, 2.47232003782252, 2.25461448442052, 3.63440061252777, 2.21759487603161, 0.435880645518641, 2.8766841837032, 6.82852555172507, 0.229575890399286, 2.55886510819787, 4.58344060944345, 0.516384553846432, 2.150639723872, 0.354203366385882, 0.243208278523825, 6.93250078806449, 2.04956256675309, 1.23894726173131, 3.47898892869926, 0.193839849683513, 0.0774661018174161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.090903595313606, 0.336625338927877, 1.61682529171873, 0.204291311900984, 0.185448227013146, 3.71279862835832, 2.32407236299116, 1.89752366823027, 2.84082669946203, 0.241304828841233, 2.49443502762719, 4.1668581691829, 1.43513482611314, 2.9955719037093, 0.348059472093323, 1.46014508714784, 4.25293147481464, 3.38374998274804, 2.23579029494738, 3.69481747612228, 7.19143297703874, 2.94031819329891, 2.5806632642494, 2.11731874472482, 1.77235361441206, 0.126387337057042, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2.5509458842024, 0.208487395869893, 4.08179294039355, 2.92011425911138, 2.02896750434094, 3.77386172703784, 3.43088382158306, 2.0135856962701, 0.706878305939716, 3.66808121757048, 4.08485908920513, 1.36528959254377, 1.24500871447178, 4.24026141385472, 1.14924985554846, 2.4594996742234, 0.566081038451676, 0.322956312797705, 2.17294301864751, 0.838736979261798, 0.537376745772821, 3.76850971519083, 1.67495403330536, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.198032928229304, 0.0905854706423912, 1.08272619030182, 1.30339301858273, 4.19062342810868, 1.64975957375297, 4.55218196223262, 2.3906839041341, 1.85177458061766, 3.67210014866727, 0.33483898678754, 2.13270315904237, 8.19234783504952, 0.338315740746657, 3.58500548450198, 0.237641103260077, 4.76644834845912, 6.13659760311115, 8.25594005043697, 0.369841987401257, 0.677995116143845, 0.210148264593325, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.371223946072629, 0.0483548165628916, 6.52879518857344, 2.20765018240867, 4.29149287745474, 3.49567237985342, 2.11742617412975, 2.33902933541072, 2.51105606785027, 2.97610191928988, 7.24335830605183, 0.676729190279086, 2.47268753953151, 0.166384542819918, 0.502360955696501, 0.238251601211727, 0.369543016089221, 2.12042278338502, 0.585373431869921, 0.0455647010627759, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.059110287828391, 1.56573609464832, 0.37998821385869, 2.74440128722879, 0.117093043289637, 2.63496824400111, 3.58387759172496, 7.86971670190762, 0.494253671531652, 2.06884198308265, 0.231837085544423, 3.41531188071508, 4.13238824648888, 0.21028486363287, 0.355524785502468, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.0461330404331124, 1.72049014198225, 3.10488322511015, 2.16182638768602, 4.35068757135123, 0.268040155340644, 3.27852850270291, 0.144613347287754, 0.999633608154251, 1.66199759676099, 1.02716897950146, 0.245465169752182, 0.980161113857339, 0.0874456420627664, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3.22679777076978, 0.0449642677960329, 1.18804647459458, 2.17073035496315, 4.09744723985797, 0.229139500961204, 2.26523613379568, 0.0116900203122326, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TPaletteAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 1450,
          "fFillStyle" : 1001,
          "fX1" : 4.8091503246746,
          "fY1" : 1.39999999146768,
          "fX2" : 4.85620914815588,
          "fY2" : 2.25000000302076,
          "fX1NDC" : 0.894736842105263,
          "fY1NDC" : 0.12,
          "fX2NDC" : 0.93984962406015,
          "fY2NDC" : 0.951304347826087,
          "fBorderSize" : 4,
          "fInit" : 1,
          "fShadowColor" : 1,
          "fCornerRadius" : 0,
          "fOption" : "br",
          "fName" : "TPave",
          "fAxis" : {
            "_typename" : "TGaxis",
            "fUniqueID" : 0,
            "fBits" : 8,
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fX1" : 0,
            "fY1" : 0,
            "fX2" : 0,
            "fY2" : 0,
            "fTextAngle" : 0,
            "fTextSize" : 0.04,
            "fTextAlign" : 11,
            "fTextColor" : 1,
            "fTextFont" : 132,
            "fWmin" : 0,
            "fWmax" : 0,
            "fGridLength" : 0,
            "fTickSize" : 0.03,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fNdiv" : 0,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fNModLabs" : 0,
            "fChopt" : "",
            "fName" : "",
            "fTitle" : "",
            "fTimeFormat" : "",
            "fFunctionName" : "",
            "fModLabs" : null
          },
          "fName" : "palette"
        }],
        "opt" : ["br"]
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fScalefactor" : 1,
      "fTsumwy" : 1774.94603503056,
      "fTsumwy2" : 3008.61707101697,
      "fTsumwxy" : 7996.63319920417,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.5530825, 0.1225701, 4.790957, 1.446666, 4.278828, 2.560851, 5.828774, 1.951193, 2.458792, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.17807, 4.736685, -0.1493063, -1.210564, 6.068806, 0.06754494, 4.125536, 10.12896, 6.232135, 7.321745, 9.453899, 8.641144, 12.83572, 2.738859, -0.3226105, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.04562382, 1.707937, 3.313565, 8.028388, 12.05589, 0.4151229, 0.1589382, 7.567227, 4.053951, -1.047526, 6.916518, 9.490484, 8.006598, 3.072259, 6.428699, 7.295856, 6.174481, 1.655294, -0.6532595, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.3783185, 1.05016, 5.894279, 0.5227191, 3.432859, -0.7874807, 5.539294, 3.435835, 3.334303, 4.955069, 8.761575, -0.2792927, 12.16554, 2.581346, 7.153704, 7.934271, 8.369549, 7.915468, 9.219645, 6.783915, -0.2640322, -0.3725492, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.18377, 0.8953635, 0.1085934, 2.599703, -0.2099306, 2.205683, 5.935107, 0.5422251, -0.3825219, 3.588809, -0.8952426, -2.255392, 2.769109, 6.72358, 4.541742, 3.679191, 0.2646762, 4.718191, 7.865696, 3.970074, 6.464304, -0.6652138, 6.317651, 2.848858, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.5131879, 1.922756, -1.352596, 2.07788, -0.7446732, 4.350078, 1.877526, 1.859995, 4.060943, -0.4752599, 3.59339, 4.197573, -1.642277, 6.083699, 5.527195, 1.629251, 8.171483, 0.5735618, 7.679513, 12.8529, 1.975922, 6.823781, 9.738027, 2.714677, 0.08010106, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.215469, 2.01298, 0.7885054, -0.8833852, 0.97611, 1.572883, 2.0245, 2.706308, 6.120576, -0.4170551, 2.055176, 4.015487, -0.6349331, -3.0292, -1.466471, 3.310191, 1.25332, 1.194739, 4.748273, 4.998761, 0.02625129, 2.171747, 7.321395, 3.686857, 0.9467434, 2.836536, -2.377005, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.215313, 4.786971, -0.6468104, 0.3514424, 3.204294, 1.55195, -0.7299919, 0.2865381, 3.166305, 4.537555, -2.098596, 3.572042, -1.664596, 1.241297, 3.090546, 3.454374, 3.188324, -0.450657, 0.6207358, 3.010172, 3.230808, 6.793845, 5.403442, 7.985442, 5.398316, 3.994659, -0.7124484, 1.135902, -0.6305246, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.1129728, -1.280761, 4.645776, 0.8217477, 0.2749681, -1.169571, 1.684909, -1.558688, 2.55678, 1.614221, 2.91837, 4.958116, 0.8502185, 0.0437003, -1.73935, -2.851543, 2.63499, 2.162382, 2.626637, -3.185319, 6.373729, -0.434562, 3.66908, 3.213433, 3.850555, 5.74879, -1.322554, 2.769412, 6.891605, 0.7244368, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.328828, -0.7362955, -0.3736348, 0.2024798, 1.103204, -1.621195, 7.974529, 7.461326, 0.14604, 4.651299, -1.015609, 1.616626, 1.733604, 2.884962, -1.945947, 1.063352, -2.616461, -0.1722087, 0.9383454, 3.139699, -1.395455, 1.557352, 7.160065, -1.119723, 1.055658, 1.622545, 4.152603, 0.4377536, 1.053652, 0.3634073, -0.0804556, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.08809793, 0.7938973, -0.992114, 0.791785, 1.323538, -1.009091, 1.044077, 1.404925, 4.386019, 1.511569, 6.518659, 1.659549, 2.670257, 4.887311, 0.3301109, -0.2130268, -1.0286, 0.004223198, 3.836252, 0.0298277, 0.2958843, 0.4097704, 3.594943, -0.6564192, 10.07246, 1.286508, 0.7916529, -0.342441, 2.072574, -0.6181412, 2.705228, -0.2058365, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2037283, -0.01392312, -0.5593952, 0.9767624, -2.733469, 2.84193, 0.501634, -0.5091293, 2.151963, -1.522369, -0.1970023, -0.1957983, 1.895981, 1.229555, -1.521743, 1.71233, 3.684008, 2.769643, -0.3817624, 0.8297566, -1.240205, 5.824694, 1.804093, 3.634415, 1.316762, 3.39193, 4.344234, 1.062661, 3.957572, -2.140157, -0.001927003, -1.643316, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2487804, -2.097459, 0.01449609, -0.5971687, 1.22013, -0.2245207, 0.4262327, 1.456201, 2.09433, -2.179014, 1.879117, -2.012993, -0.729073, 1.771826, -2.095351, -0.6499792, -0.8125986, -0.9806648, 0.1839396, 3.936384, -0.7181222, 4.047542, -1.794369, -0.6911926, -1.364742, 0.3435646, -1.036425, 1.008663, 0.6671206, 0.6369122, -1.314316, -1.062754, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.5455265, 1.916751, -0.8933429, 0.702204, -0.300173, 2.430805, 0.1779902, -1.451165, 1.244318, -1.318403, -2.002634, 3.562628, 2.284911, 1.209749, 0.6307631, 0.6915935, 0.1285286, 1.192453, -1.643936, -0.8037735, 1.853357, -0.2790108, -0.8522245, -2.318695, -0.1724298, 2.512266, 2.163607, -0.2801551, 1.513126, -1.548938, -1.027059, 1.456851, 0.04205491, 0, 0, 0, 0, 0, 0, 0, 0, 0.2080975, 1.310748, -0.249144, -0.2598887, -0.05226411, 0.9545047, -1.354202, 1.04115, 2.331543, -0.4256731, 0.1267829, 1.783439, 2.128962, -1.062915, 1.095185, 2.830558, -0.1034116, 3.702449, 1.857514, 0.7426286, -1.573785, 1.0048, -2.151713, -1.113709, -1.069784, 0.2178153, -1.083139, -2.751316, 3.657523, 0.08017838, 2.691258, 0.5312802, 1.567553, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.0775272, -1.39429, -1.536297, 3.230628, 1.282604, 2.529737, 0.353687, 1.069646, 2.549321, 0.3897713, 1.92679, 0.3051215, 0.6727359, -1.724634, 2.415721, 3.854156, 1.155974, 2.089755, 2.052446, 3.773559, 1.628123, 1.606781, 0.1621864, 2.202359, 2.568777, 6.104057, -1.295834, -1.543267, -0.9828768, 2.476607, 3.512403, -0.6652812, -2.116903, 0, 0, 0, 0, 0, 0, 0, 0, -1.193293, -1.225532, 1.016284, 3.474206, -1.623323, 3.154088, 1.056041, -1.860874, -1.997357, 3.410917, 0.9876882, -0.6677644, 0.08470929, 1.930752, 5.732855, 0.2526561, 0.3682397, 0.2203259, -0.6781015, 1.001946, 1.478576, -0.2465485, -0.4336739, 3.068347, 1.509542, 4.1517, 6.292107, 1.185625, 4.482309, 0.936217, 0.180442, 0.1965947, -0.4421045, 0.1167076, 0, 0, 0, 0, 0, 0, 0, 0, 0.8522978, -0.4566947, 0.2921993, 0.9743472, 4.680218, 1.562721, -0.9133757, 0.3725958, 0.1872436, 0.9609441, 1.444386, 0.0412454, -1.214601, 1.605034, 1.473689, 0.2171783, 1.286903, 3.215081, 2.291699, 3.321008, -0.4844581, 1.584522, 1.265396, -0.9975665, -1.49197, -0.8198643, 0.1312488, -1.450232, 2.717907, 0.7390018, 3.206683, -0.9767565, -1.966633, 0, 0, 0, 0, 0, 0, 0, 0, 0.4228128, 0.9439656, 0.7553128, -2.123865, 1.70405, 1.215905, 0.1427807, -2.552205, 2.77397, 1.921059, -0.188693, -0.6303092, -0.08878203, 0.2944627, -0.4882763, -1.718225, -1.016439, 0.3598706, 2.469257, -1.345444, -0.7526387, 1.390008, -1.589547, 0.8538576, 1.521734, 7.668305, 0.3392759, 1.64941, 1.970828, -1.513323, 1.369801, 2.065263, 4.056111, -0.205509, 0, 0, 0, 0, 0, 0, 0, 0, 3.052396, -0.4564755, 2.460024, 1.838312, -0.2806404, 2.648817, 1.625543, 0.9823119, -1.405092, 0.5341806, 0.4157709, -0.05320211, 0.2808119, 0.5858909, 1.766455, -0.7919319, 0.9246511, -1.220627, -1.48458, 0.2122384, 0.283941, 1.197025, -0.1462478, 1.038966, -1.564774, 0.09010147, -0.2711565, 0.5512723, -0.7671064, 0.4942355, 0.4278056, 6.188681, 0.4461516, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.9636728, 0.3439617, -2.089352, 0.1852199, -0.8763398, -0.6089388, 0.2567501, 3.236435, 2.688429, 0.2464048, 0.355137, -0.7834815, 0.1152116, 2.745196, -0.9454855, 1.275777, 2.654261, 0.2059971, -2.518276, 0.4913412, 0.02748156, -2.602032, 1.247612, -0.1956554, 0.746106, 3.35585, 0.8446068, 2.981545, 3.543314, -0.56391, 2.957182, 0.6177252, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2147008, 2.152375, 0.6326717, -1.022825, 0.7631634, 0.4200501, -1.045197, 0.2965159, -0.003823146, 1.295669, 1.429135, 3.555736, 0.003758758, 1.729779, 0.1147964, 3.337593, -2.051608, 1.153763, 0.8905121, -0.2121154, -0.7782727, 4.93338, 1.547032, 0.5227551, 0.006795511, 5.663767, -1.29607, 0.2282874, -0.7792187, 5.069459, 6.123177, 4.901676, -0.1249947, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2028801, -1.940429, 1.304358, -2.666924, -0.3067981, 0.4170237, 0.944764, 1.814817, -0.1403053, 0.408786, 0.9730848, 0.3379235, 2.498841, -1.247563, 0.08097346, -0.7560366, -0.6073655, 1.836275, -0.07124157, -0.9115041, 1.264644, 0.2139011, -0.179608, -0.6927865, -1.396928, -0.04860239, 0.04006623, 2.259284, -0.8663859, 1.225541, 0.1700591, 1.455539, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.8057773, 4.987399, -1.06306, -1.414927, -2.076643, 0.6818003, -2.083156, 0.07053266, 4.040483, 4.063475, 2.119266, 1.388473, 1.645914, -1.899884, 2.46326, -0.7775632, -1.008168, -0.002105117, -0.02702156, 1.559538, 0.9982616, 2.071145, -1.198208, -0.2374782, -1.85643, 1.43082, -0.4726717, -0.3458863, -0.538819, 3.005084, 4.111049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.7940571, -0.7594904, 0.7843262, 0.3046445, -1.331863, 3.024414, -0.5944054, -0.3747571, 0.4787177, -0.1369856, -0.6176326, 3.83238, 0.4395427, 0.2087096, -0.04117192, -0.02719794, 1.414591, 0.869271, 4.00623, 0.9295577, -1.21311, 0.8065994, 0.7425148, 5.36619, -0.3727128, -2.2943, 4.841799, -1.150554, -0.7647049, 1.11202, -0.6995103, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1.844628, 2.36946, 0.7453135, -1.971388, 2.221648, 2.501825, -1.007292, 2.782394, 3.354137, -1.067644, 0.08562091, -1.317948, 0.07810375, -0.6596932, 2.656518, 3.279022, 2.886156, 0.4945315, 0.8317958, 4.318897, 1.485464, 3.088818, -0.9295861, -0.00219442, -3.151866, 2.058242, 0.2766855, 2.212949, 0.6345327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7246863, 2.547879, -0.796147, 0.3172958, -0.7145203, 2.680265, 3.703658, -0.9084474, 0.7027996, 0.9581285, 1.567437, -1.330959, 0.7243055, 0.3155228, -1.532271, -0.1111983, -1.441002, -0.2318107, 1.084896, -1.089324, -0.2041662, 2.079432, -0.4320218, -1.161479, -1.407582, 1.756491, -1.473076, -1.260607, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.071873, 0.01195532, 1.33619, -0.03649026, 0.8268484, -1.120274, 1.361974, 0.5254992, 0.74694, -0.1964642, -0.2425023, -1.132565, 1.372128, 3.600649, -1.071386, 0.4399188, 2.454943, -2.483592, -0.07538208, -1.762325, -1.20613, 3.00001, -1.536398, -0.008516431, 1.45434, -0.6418806, -0.3926169, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.3166585, -1.649633, 0.01783659, -1.019456, -0.9669805, 2.56484, 0.4530987, -0.04836902, 2.512611, -1.196212, 0.8706144, 2.036635, -0.910211, 0.6764523, -0.4068499, 0.4791043, 2.823534, 0.2439299, -2.219158, 1.503197, 3.609895, 0.6106424, 0.8718737, -0.8408439, -0.2147312, -0.681417, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.7331219, -1.018135, 2.004403, 2.873437, 0.8261182, 2.115459, 1.606576, -0.9123422, -0.4479699, 1.347641, 1.17357, -0.3894782, 0.3097414, 2.293204, -0.4193409, -1.091343, -0.7326713, -1.684227, 1.077972, -1.196145, -1.92387, 1.910993, 0.468841, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2437335, -0.4256357, -0.5557868, 0.2324922, 1.461793, 0.150555, 3.031853, 0.8753742, -0.5055937, 2.367803, -1.621058, -0.6234887, 4.745975, -0.499219, 1.523931, -1.184883, 2.533659, 3.564374, 4.488025, -1.365359, -1.184379, -1.031116, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.5704386, -0.2685642, 3.243408, 1.06913, 3.31814, 0.5829837, 1.300567, 1.01229, 0.3934287, 1.612809, 3.702747, 0.2634391, -0.406004, -0.8785015, -2.446943, -1.015936, -0.715458, -0.3992045, -0.3480139, -0.2134589, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.2604819, 0.6807939, -0.8791842, 1.268524, -0.5887157, 1.041098, 2.218011, 4.867828, 0.2236498, -0.2438227, -1.168976, 2.123195, 1.393586, -1.073152, -0.6762894, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -0.214786, 0.04049234, 1.64385, 0.03679398, 2.419373, -1.112224, 0.8897524, -0.7578084, 0.03176014, 0.1857778, -0.2284301, -1.276151, 0.165354, -0.4180648, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2.324303, -0.216562, 0.3156816, 1.086503, 2.035263, -1.070324, 1.23899, 0.1081204, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TObjArray",
      "name" : "ListOfColors",
      "arr" : [{
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "background",
        "fTitle" : "",
        "fNumber" : 0,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 0,
        "fLight" : 1,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "black",
        "fTitle" : "",
        "fNumber" : 1,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 0,
        "fLight" : 0,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "red",
        "fTitle" : "",
        "fNumber" : 2,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "green",
        "fTitle" : "",
        "fNumber" : 3,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "blue",
        "fTitle" : "",
        "fNumber" : 4,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yellow",
        "fTitle" : "",
        "fNumber" : 5,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "magenta",
        "fTitle" : "",
        "fNumber" : 6,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "cyan",
        "fTitle" : "",
        "fNumber" : 7,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "Color8",
        "fTitle" : "",
        "fNumber" : 8,
        "fRed" : 0.35,
        "fGreen" : 0.83,
        "fBlue" : 0.33,
        "fHue" : 117.6,
        "fLight" : 0.58,
        "fSaturation" : 0.595238,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color9",
        "fTitle" : "",
        "fNumber" : 9,
        "fRed" : 0.35,
        "fGreen" : 0.33,
        "fBlue" : 0.85,
        "fHue" : 242.3077,
        "fLight" : 0.59,
        "fSaturation" : 0.6341464,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "white",
        "fTitle" : "",
        "fNumber" : 10,
        "fRed" : 0.999,
        "fGreen" : 0.999,
        "fBlue" : 0.999,
        "fHue" : 0,
        "fLight" : 0.999,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "editcol",
        "fTitle" : "",
        "fNumber" : 11,
        "fRed" : 0.754,
        "fGreen" : 0.715,
        "fBlue" : 0.676,
        "fHue" : 29.99997,
        "fLight" : 0.715,
        "fSaturation" : 0.1368421,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey12",
        "fTitle" : "",
        "fNumber" : 12,
        "fRed" : 0.3,
        "fGreen" : 0.3,
        "fBlue" : 0.3,
        "fHue" : 0,
        "fLight" : 0.3,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey13",
        "fTitle" : "",
        "fNumber" : 13,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 0,
        "fLight" : 0.4,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey14",
        "fTitle" : "",
        "fNumber" : 14,
        "fRed" : 0.5,
        "fGreen" : 0.5,
        "fBlue" : 0.5,
        "fHue" : 0,
        "fLight" : 0.5,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey15",
        "fTitle" : "",
        "fNumber" : 15,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 0,
        "fLight" : 0.6,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey16",
        "fTitle" : "",
        "fNumber" : 16,
        "fRed" : 0.7,
        "fGreen" : 0.7,
        "fBlue" : 0.7,
        "fHue" : 0,
        "fLight" : 0.7,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey17",
        "fTitle" : "",
        "fNumber" : 17,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 0,
        "fLight" : 0.8,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey18",
        "fTitle" : "",
        "fNumber" : 18,
        "fRed" : 0.9,
        "fGreen" : 0.9,
        "fBlue" : 0.9,
        "fHue" : 0,
        "fLight" : 0.9,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "grey19",
        "fTitle" : "",
        "fNumber" : 19,
        "fRed" : 0.95,
        "fGreen" : 0.95,
        "fBlue" : 0.95,
        "fHue" : 0,
        "fLight" : 0.95,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color20",
        "fTitle" : "",
        "fNumber" : 20,
        "fRed" : 0.8,
        "fGreen" : 0.78,
        "fBlue" : 0.67,
        "fHue" : 50.76923,
        "fLight" : 0.735,
        "fSaturation" : 0.245283,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color21",
        "fTitle" : "",
        "fNumber" : 21,
        "fRed" : 0.8,
        "fGreen" : 0.78,
        "fBlue" : 0.67,
        "fHue" : 50.76923,
        "fLight" : 0.735,
        "fSaturation" : 0.245283,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color22",
        "fTitle" : "",
        "fNumber" : 22,
        "fRed" : 0.76,
        "fGreen" : 0.75,
        "fBlue" : 0.66,
        "fHue" : 54,
        "fLight" : 0.71,
        "fSaturation" : 0.1724138,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color23",
        "fTitle" : "",
        "fNumber" : 23,
        "fRed" : 0.73,
        "fGreen" : 0.71,
        "fBlue" : 0.64,
        "fHue" : 46.66666,
        "fLight" : 0.685,
        "fSaturation" : 0.1428572,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color24",
        "fTitle" : "",
        "fNumber" : 24,
        "fRed" : 0.7,
        "fGreen" : 0.65,
        "fBlue" : 0.59,
        "fHue" : 32.72726,
        "fLight" : 0.645,
        "fSaturation" : 0.1549296,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color25",
        "fTitle" : "",
        "fNumber" : 25,
        "fRed" : 0.72,
        "fGreen" : 0.64,
        "fBlue" : 0.61,
        "fHue" : 16.36362,
        "fLight" : 0.665,
        "fSaturation" : 0.1641791,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color26",
        "fTitle" : "",
        "fNumber" : 26,
        "fRed" : 0.68,
        "fGreen" : 0.6,
        "fBlue" : 0.55,
        "fHue" : 23.07693,
        "fLight" : 0.615,
        "fSaturation" : 0.1688312,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color27",
        "fTitle" : "",
        "fNumber" : 27,
        "fRed" : 0.61,
        "fGreen" : 0.56,
        "fBlue" : 0.51,
        "fHue" : 30,
        "fLight" : 0.56,
        "fSaturation" : 0.1136364,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color28",
        "fTitle" : "",
        "fNumber" : 28,
        "fRed" : 0.53,
        "fGreen" : 0.4,
        "fBlue" : 0.34,
        "fHue" : 18.94736,
        "fLight" : 0.435,
        "fSaturation" : 0.2183908,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color29",
        "fTitle" : "",
        "fNumber" : 29,
        "fRed" : 0.69,
        "fGreen" : 0.81,
        "fBlue" : 0.78,
        "fHue" : 165,
        "fLight" : 0.75,
        "fSaturation" : 0.24,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color30",
        "fTitle" : "",
        "fNumber" : 30,
        "fRed" : 0.52,
        "fGreen" : 0.76,
        "fBlue" : 0.64,
        "fHue" : 150,
        "fLight" : 0.64,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color31",
        "fTitle" : "",
        "fNumber" : 31,
        "fRed" : 0.54,
        "fGreen" : 0.66,
        "fBlue" : 0.63,
        "fHue" : 165,
        "fLight" : 0.6,
        "fSaturation" : 0.15,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color32",
        "fTitle" : "",
        "fNumber" : 32,
        "fRed" : 0.51,
        "fGreen" : 0.62,
        "fBlue" : 0.55,
        "fHue" : 141.8182,
        "fLight" : 0.565,
        "fSaturation" : 0.1264368,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color33",
        "fTitle" : "",
        "fNumber" : 33,
        "fRed" : 0.68,
        "fGreen" : 0.74,
        "fBlue" : 0.78,
        "fHue" : 204,
        "fLight" : 0.73,
        "fSaturation" : 0.1851851,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color34",
        "fTitle" : "",
        "fNumber" : 34,
        "fRed" : 0.48,
        "fGreen" : 0.56,
        "fBlue" : 0.6,
        "fHue" : 200,
        "fLight" : 0.54,
        "fSaturation" : 0.1304348,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color35",
        "fTitle" : "",
        "fNumber" : 35,
        "fRed" : 0.46,
        "fGreen" : 0.54,
        "fBlue" : 0.57,
        "fHue" : 196.3636,
        "fLight" : 0.515,
        "fSaturation" : 0.113402,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color36",
        "fTitle" : "",
        "fNumber" : 36,
        "fRed" : 0.41,
        "fGreen" : 0.51,
        "fBlue" : 0.59,
        "fHue" : 206.6667,
        "fLight" : 0.5,
        "fSaturation" : 0.18,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color37",
        "fTitle" : "",
        "fNumber" : 37,
        "fRed" : 0.43,
        "fGreen" : 0.48,
        "fBlue" : 0.52,
        "fHue" : 206.6667,
        "fLight" : 0.475,
        "fSaturation" : 0.09473681,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color38",
        "fTitle" : "",
        "fNumber" : 38,
        "fRed" : 0.49,
        "fGreen" : 0.6,
        "fBlue" : 0.82,
        "fHue" : 220,
        "fLight" : 0.655,
        "fSaturation" : 0.4782608,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color39",
        "fTitle" : "",
        "fNumber" : 39,
        "fRed" : 0.5,
        "fGreen" : 0.5,
        "fBlue" : 0.61,
        "fHue" : 240,
        "fLight" : 0.555,
        "fSaturation" : 0.1235955,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color40",
        "fTitle" : "",
        "fNumber" : 40,
        "fRed" : 0.67,
        "fGreen" : 0.65,
        "fBlue" : 0.75,
        "fHue" : 252,
        "fLight" : 0.7,
        "fSaturation" : 0.1666667,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color41",
        "fTitle" : "",
        "fNumber" : 41,
        "fRed" : 0.83,
        "fGreen" : 0.81,
        "fBlue" : 0.53,
        "fHue" : 56,
        "fLight" : 0.6799999,
        "fSaturation" : 0.4687499,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color42",
        "fTitle" : "",
        "fNumber" : 42,
        "fRed" : 0.87,
        "fGreen" : 0.73,
        "fBlue" : 0.53,
        "fHue" : 35.29413,
        "fLight" : 0.7,
        "fSaturation" : 0.5666667,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color43",
        "fTitle" : "",
        "fNumber" : 43,
        "fRed" : 0.74,
        "fGreen" : 0.62,
        "fBlue" : 0.51,
        "fHue" : 28.69565,
        "fLight" : 0.625,
        "fSaturation" : 0.3066667,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color44",
        "fTitle" : "",
        "fNumber" : 44,
        "fRed" : 0.78,
        "fGreen" : 0.6,
        "fBlue" : 0.49,
        "fHue" : 22.75864,
        "fLight" : 0.635,
        "fSaturation" : 0.3972602,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color45",
        "fTitle" : "",
        "fNumber" : 45,
        "fRed" : 0.75,
        "fGreen" : 0.51,
        "fBlue" : 0.47,
        "fHue" : 8.571442,
        "fLight" : 0.61,
        "fSaturation" : 0.3589744,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color46",
        "fTitle" : "",
        "fNumber" : 46,
        "fRed" : 0.81,
        "fGreen" : 0.37,
        "fBlue" : 0.38,
        "fHue" : 358.6364,
        "fLight" : 0.59,
        "fSaturation" : 0.5365854,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color47",
        "fTitle" : "",
        "fNumber" : 47,
        "fRed" : 0.67,
        "fGreen" : 0.56,
        "fBlue" : 0.58,
        "fHue" : 349.0909,
        "fLight" : 0.615,
        "fSaturation" : 0.1428572,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color48",
        "fTitle" : "",
        "fNumber" : 48,
        "fRed" : 0.65,
        "fGreen" : 0.47,
        "fBlue" : 0.48,
        "fHue" : 356.6667,
        "fLight" : 0.56,
        "fSaturation" : 0.2045454,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color49",
        "fTitle" : "",
        "fNumber" : 49,
        "fRed" : 0.58,
        "fGreen" : 0.41,
        "fBlue" : 0.44,
        "fHue" : 349.4118,
        "fLight" : 0.495,
        "fSaturation" : 0.1717172,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color50",
        "fTitle" : "",
        "fNumber" : 50,
        "fRed" : 0.83,
        "fGreen" : 0.35,
        "fBlue" : 0.33,
        "fHue" : 2.399994,
        "fLight" : 0.58,
        "fSaturation" : 0.595238,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color51",
        "fTitle" : "",
        "fNumber" : 51,
        "fRed" : 0.5733332,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 274.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color52",
        "fTitle" : "",
        "fNumber" : 52,
        "fRed" : 0.4799998,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 268.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color53",
        "fTitle" : "",
        "fNumber" : 53,
        "fRed" : 0.3866669,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 263.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color54",
        "fTitle" : "",
        "fNumber" : 54,
        "fRed" : 0.2933334,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 257.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color55",
        "fTitle" : "",
        "fNumber" : 55,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 252,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color56",
        "fTitle" : "",
        "fNumber" : 56,
        "fRed" : 0.1066666,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 246.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color57",
        "fTitle" : "",
        "fNumber" : 57,
        "fRed" : 0.01333313,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 240.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color58",
        "fTitle" : "",
        "fNumber" : 58,
        "fRed" : 0,
        "fGreen" : 0.08000005,
        "fBlue" : 1,
        "fHue" : 235.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color59",
        "fTitle" : "",
        "fNumber" : 59,
        "fRed" : 0,
        "fGreen" : 0.1733332,
        "fBlue" : 1,
        "fHue" : 229.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color60",
        "fTitle" : "",
        "fNumber" : 60,
        "fRed" : 0,
        "fGreen" : 0.2666667,
        "fBlue" : 1,
        "fHue" : 224,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color61",
        "fTitle" : "",
        "fNumber" : 61,
        "fRed" : 0,
        "fGreen" : 0.3600001,
        "fBlue" : 1,
        "fHue" : 218.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color62",
        "fTitle" : "",
        "fNumber" : 62,
        "fRed" : 0,
        "fGreen" : 0.4533333,
        "fBlue" : 1,
        "fHue" : 212.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color63",
        "fTitle" : "",
        "fNumber" : 63,
        "fRed" : 0,
        "fGreen" : 0.5466664,
        "fBlue" : 1,
        "fHue" : 207.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color64",
        "fTitle" : "",
        "fNumber" : 64,
        "fRed" : 0,
        "fGreen" : 0.6399999,
        "fBlue" : 1,
        "fHue" : 201.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color65",
        "fTitle" : "",
        "fNumber" : 65,
        "fRed" : 0,
        "fGreen" : 0.7333333,
        "fBlue" : 1,
        "fHue" : 196,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color66",
        "fTitle" : "",
        "fNumber" : 66,
        "fRed" : 0,
        "fGreen" : 0.8266668,
        "fBlue" : 1,
        "fHue" : 190.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color67",
        "fTitle" : "",
        "fNumber" : 67,
        "fRed" : 0,
        "fGreen" : 0.92,
        "fBlue" : 1,
        "fHue" : 184.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color68",
        "fTitle" : "",
        "fNumber" : 68,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.9866669,
        "fHue" : 179.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color69",
        "fTitle" : "",
        "fNumber" : 69,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.8933334,
        "fHue" : 173.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color70",
        "fTitle" : "",
        "fNumber" : 70,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 168,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color71",
        "fTitle" : "",
        "fNumber" : 71,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.7066666,
        "fHue" : 162.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color72",
        "fTitle" : "",
        "fNumber" : 72,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.6133334,
        "fHue" : 156.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color73",
        "fTitle" : "",
        "fNumber" : 73,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.5199999,
        "fHue" : 151.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color74",
        "fTitle" : "",
        "fNumber" : 74,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.4266668,
        "fHue" : 145.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color75",
        "fTitle" : "",
        "fNumber" : 75,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.3333333,
        "fHue" : 140,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color76",
        "fTitle" : "",
        "fNumber" : 76,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.2400002,
        "fHue" : 134.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color77",
        "fTitle" : "",
        "fNumber" : 77,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.1466667,
        "fHue" : 128.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color78",
        "fTitle" : "",
        "fNumber" : 78,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.05333328,
        "fHue" : 123.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color79",
        "fTitle" : "",
        "fNumber" : 79,
        "fRed" : 0.0399999,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 117.6,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color80",
        "fTitle" : "",
        "fNumber" : 80,
        "fRed" : 0.1333333,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 112,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color81",
        "fTitle" : "",
        "fNumber" : 81,
        "fRed" : 0.2266665,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 106.4,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color82",
        "fTitle" : "",
        "fNumber" : 82,
        "fRed" : 0.32,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 100.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color83",
        "fTitle" : "",
        "fNumber" : 83,
        "fRed" : 0.4133334,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 95.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color84",
        "fTitle" : "",
        "fNumber" : 84,
        "fRed" : 0.5066665,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 89.60001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color85",
        "fTitle" : "",
        "fNumber" : 85,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 84,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color86",
        "fTitle" : "",
        "fNumber" : 86,
        "fRed" : 0.6933332,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 78.40001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color87",
        "fTitle" : "",
        "fNumber" : 87,
        "fRed" : 0.7866666,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 72.8,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color88",
        "fTitle" : "",
        "fNumber" : 88,
        "fRed" : 0.8800001,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 67.2,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color89",
        "fTitle" : "",
        "fNumber" : 89,
        "fRed" : 0.9733332,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 61.60001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color90",
        "fTitle" : "",
        "fNumber" : 90,
        "fRed" : 1,
        "fGreen" : 0.9333333,
        "fBlue" : 0,
        "fHue" : 56,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color91",
        "fTitle" : "",
        "fNumber" : 91,
        "fRed" : 1,
        "fGreen" : 0.8400002,
        "fBlue" : 0,
        "fHue" : 50.40002,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color92",
        "fTitle" : "",
        "fNumber" : 92,
        "fRed" : 1,
        "fGreen" : 0.7466667,
        "fBlue" : 0,
        "fHue" : 44.80002,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color93",
        "fTitle" : "",
        "fNumber" : 93,
        "fRed" : 1,
        "fGreen" : 0.6533333,
        "fBlue" : 0,
        "fHue" : 39.20001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color94",
        "fTitle" : "",
        "fNumber" : 94,
        "fRed" : 1,
        "fGreen" : 0.5600001,
        "fBlue" : 0,
        "fHue" : 33.60001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color95",
        "fTitle" : "",
        "fNumber" : 95,
        "fRed" : 1,
        "fGreen" : 0.4666667,
        "fBlue" : 0,
        "fHue" : 28,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color96",
        "fTitle" : "",
        "fNumber" : 96,
        "fRed" : 1,
        "fGreen" : 0.3733332,
        "fBlue" : 0,
        "fHue" : 22.39999,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color97",
        "fTitle" : "",
        "fNumber" : 97,
        "fRed" : 1,
        "fGreen" : 0.2800003,
        "fBlue" : 0,
        "fHue" : 16.80002,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color98",
        "fTitle" : "",
        "fNumber" : 98,
        "fRed" : 1,
        "fGreen" : 0.1866669,
        "fBlue" : 0,
        "fHue" : 11.20001,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color99",
        "fTitle" : "",
        "fNumber" : 99,
        "fRed" : 1,
        "fGreen" : 0.09333344,
        "fBlue" : 0,
        "fHue" : 5.600006,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "white_dark",
        "fTitle" : "",
        "fNumber" : 110,
        "fRed" : 0.999,
        "fGreen" : 0.999,
        "fBlue" : 0.999,
        "fHue" : 0,
        "fLight" : 0.999,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color201",
        "fTitle" : "",
        "fNumber" : 201,
        "fRed" : 0.36,
        "fGreen" : 0.36,
        "fBlue" : 0.36,
        "fHue" : 0,
        "fLight" : 0.36,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color202",
        "fTitle" : "",
        "fNumber" : 202,
        "fRed" : 0.48,
        "fGreen" : 0.48,
        "fBlue" : 0.48,
        "fHue" : 0,
        "fLight" : 0.48,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color203",
        "fTitle" : "",
        "fNumber" : 203,
        "fRed" : 0.72,
        "fGreen" : 0.72,
        "fBlue" : 0.72,
        "fHue" : 0,
        "fLight" : 0.72,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color204",
        "fTitle" : "",
        "fNumber" : 204,
        "fRed" : 0.84,
        "fGreen" : 0.84,
        "fBlue" : 0.84,
        "fHue" : 0,
        "fLight" : 0.84,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color205",
        "fTitle" : "",
        "fNumber" : 205,
        "fRed" : 0.54,
        "fGreen" : 0.06,
        "fBlue" : 0.06,
        "fHue" : 360,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color206",
        "fTitle" : "",
        "fNumber" : 206,
        "fRed" : 0.72,
        "fGreen" : 0.08000004,
        "fBlue" : 0.08000004,
        "fHue" : 360,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color207",
        "fTitle" : "",
        "fNumber" : 207,
        "fRed" : 0.92,
        "fGreen" : 0.2800001,
        "fBlue" : 0.2800001,
        "fHue" : 360,
        "fLight" : 0.6,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color208",
        "fTitle" : "",
        "fNumber" : 208,
        "fRed" : 0.9400001,
        "fGreen" : 0.4599999,
        "fBlue" : 0.4599999,
        "fHue" : 360,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color209",
        "fTitle" : "",
        "fNumber" : 209,
        "fRed" : 0.06,
        "fGreen" : 0.54,
        "fBlue" : 0.06,
        "fHue" : 120,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color210",
        "fTitle" : "",
        "fNumber" : 210,
        "fRed" : 0.08000004,
        "fGreen" : 0.72,
        "fBlue" : 0.08000004,
        "fHue" : 120,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color211",
        "fTitle" : "",
        "fNumber" : 211,
        "fRed" : 0.2800001,
        "fGreen" : 0.92,
        "fBlue" : 0.2800001,
        "fHue" : 120,
        "fLight" : 0.6,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color212",
        "fTitle" : "",
        "fNumber" : 212,
        "fRed" : 0.4599999,
        "fGreen" : 0.9400001,
        "fBlue" : 0.4599999,
        "fHue" : 120,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color213",
        "fTitle" : "",
        "fNumber" : 213,
        "fRed" : 0.06,
        "fGreen" : 0.06,
        "fBlue" : 0.54,
        "fHue" : 240,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color214",
        "fTitle" : "",
        "fNumber" : 214,
        "fRed" : 0.08000004,
        "fGreen" : 0.08000004,
        "fBlue" : 0.72,
        "fHue" : 240,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color215",
        "fTitle" : "",
        "fNumber" : 215,
        "fRed" : 0.2800001,
        "fGreen" : 0.2800001,
        "fBlue" : 0.92,
        "fHue" : 240,
        "fLight" : 0.6,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color216",
        "fTitle" : "",
        "fNumber" : 216,
        "fRed" : 0.4599999,
        "fGreen" : 0.4599999,
        "fBlue" : 0.9400001,
        "fHue" : 240,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color217",
        "fTitle" : "",
        "fNumber" : 217,
        "fRed" : 0.54,
        "fGreen" : 0.54,
        "fBlue" : 0.06,
        "fHue" : 60,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color218",
        "fTitle" : "",
        "fNumber" : 218,
        "fRed" : 0.72,
        "fGreen" : 0.72,
        "fBlue" : 0.08000004,
        "fHue" : 60,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color219",
        "fTitle" : "",
        "fNumber" : 219,
        "fRed" : 0.92,
        "fGreen" : 0.92,
        "fBlue" : 0.2800001,
        "fHue" : 60,
        "fLight" : 0.6,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color220",
        "fTitle" : "",
        "fNumber" : 220,
        "fRed" : 0.9400001,
        "fGreen" : 0.9400001,
        "fBlue" : 0.4599999,
        "fHue" : 60,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color221",
        "fTitle" : "",
        "fNumber" : 221,
        "fRed" : 0.54,
        "fGreen" : 0.06,
        "fBlue" : 0.54,
        "fHue" : 300,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color222",
        "fTitle" : "",
        "fNumber" : 222,
        "fRed" : 0.72,
        "fGreen" : 0.08000004,
        "fBlue" : 0.72,
        "fHue" : 300,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color223",
        "fTitle" : "",
        "fNumber" : 223,
        "fRed" : 0.92,
        "fGreen" : 0.2800001,
        "fBlue" : 0.92,
        "fHue" : 300,
        "fLight" : 0.6,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color224",
        "fTitle" : "",
        "fNumber" : 224,
        "fRed" : 0.9400001,
        "fGreen" : 0.4599999,
        "fBlue" : 0.9400001,
        "fHue" : 300,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color225",
        "fTitle" : "",
        "fNumber" : 225,
        "fRed" : 0.06,
        "fGreen" : 0.54,
        "fBlue" : 0.54,
        "fHue" : 180,
        "fLight" : 0.3,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color226",
        "fTitle" : "",
        "fNumber" : 226,
        "fRed" : 0.08000004,
        "fGreen" : 0.72,
        "fBlue" : 0.72,
        "fHue" : 180,
        "fLight" : 0.4,
        "fSaturation" : 0.7999999,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color227",
        "fTitle" : "",
        "fNumber" : 227,
        "fRed" : 0.2800001,
        "fGreen" : 0.92,
        "fBlue" : 0.92,
        "fHue" : 180,
        "fLight" : 0.6,
        "fSaturation" : 0.8,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color228",
        "fTitle" : "",
        "fNumber" : 228,
        "fRed" : 0.4599999,
        "fGreen" : 0.9400001,
        "fBlue" : 0.9400001,
        "fHue" : 180,
        "fLight" : 0.7,
        "fSaturation" : 0.8000002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-10",
        "fTitle" : "#ffffcc",
        "fNumber" : 390,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 60,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-9",
        "fTitle" : "#ffff99",
        "fNumber" : 391,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 60,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-8",
        "fTitle" : "#cccc99",
        "fNumber" : 392,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 60,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-7",
        "fTitle" : "#ffff66",
        "fNumber" : 393,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 60,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-6",
        "fTitle" : "#cccc66",
        "fNumber" : 394,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 60,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-5",
        "fTitle" : "#999966",
        "fNumber" : 395,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 60,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-4",
        "fTitle" : "#ffff33",
        "fNumber" : 396,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 60,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-3",
        "fTitle" : "#cccc33",
        "fNumber" : 397,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 60,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-2",
        "fTitle" : "#999933",
        "fNumber" : 398,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 60,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow-1",
        "fTitle" : "#666633",
        "fNumber" : 399,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 60,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kYellow",
        "fTitle" : "#ffff00",
        "fNumber" : 400,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow+1",
        "fTitle" : "#cccc00",
        "fNumber" : 401,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow+2",
        "fTitle" : "#999900",
        "fNumber" : 402,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow+3",
        "fTitle" : "#666600",
        "fNumber" : 403,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow+4",
        "fTitle" : "#333300",
        "fNumber" : 404,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-10",
        "fTitle" : "#ccffcc",
        "fNumber" : 406,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 120,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-9",
        "fTitle" : "#99ff99",
        "fNumber" : 407,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 120,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-8",
        "fTitle" : "#99cc99",
        "fNumber" : 408,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 120,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-7",
        "fTitle" : "#66ff66",
        "fNumber" : 409,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 120,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-6",
        "fTitle" : "#66cc66",
        "fNumber" : 410,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 120,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-5",
        "fTitle" : "#669966",
        "fNumber" : 411,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 120,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-4",
        "fTitle" : "#33ff33",
        "fNumber" : 412,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 120,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-3",
        "fTitle" : "#33cc33",
        "fNumber" : 413,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 120,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-2",
        "fTitle" : "#339933",
        "fNumber" : 414,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 120,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen-1",
        "fTitle" : "#336633",
        "fNumber" : 415,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 120,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen",
        "fTitle" : "#00ff00",
        "fNumber" : 416,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen+1",
        "fTitle" : "#00cc00",
        "fNumber" : 417,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen+2",
        "fTitle" : "#009900",
        "fNumber" : 418,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen+3",
        "fTitle" : "#006600",
        "fNumber" : 419,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGreen+4",
        "fTitle" : "#003300",
        "fNumber" : 420,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 120,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-10",
        "fTitle" : "#ccffff",
        "fNumber" : 422,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-9",
        "fTitle" : "#99ffff",
        "fNumber" : 423,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-8",
        "fTitle" : "#99cccc",
        "fNumber" : 424,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 180,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-7",
        "fTitle" : "#66ffff",
        "fNumber" : 425,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-6",
        "fTitle" : "#66cccc",
        "fNumber" : 426,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 180,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-5",
        "fTitle" : "#669999",
        "fNumber" : 427,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 180,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-4",
        "fTitle" : "#33ffff",
        "fNumber" : 428,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-3",
        "fTitle" : "#33cccc",
        "fNumber" : 429,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 180,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-2",
        "fTitle" : "#339999",
        "fNumber" : 430,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 180,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan-1",
        "fTitle" : "#336666",
        "fNumber" : 431,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 180,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kCyan",
        "fTitle" : "#00ffff",
        "fNumber" : 432,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan+1",
        "fTitle" : "#00cccc",
        "fNumber" : 433,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 180,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan+2",
        "fTitle" : "#009999",
        "fNumber" : 434,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 180,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan+3",
        "fTitle" : "#006666",
        "fNumber" : 435,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 180,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan+4",
        "fTitle" : "#003333",
        "fNumber" : 436,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 180,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-10",
        "fTitle" : "#ccccff",
        "fNumber" : 590,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-9",
        "fTitle" : "#9999ff",
        "fNumber" : 591,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-8",
        "fTitle" : "#9999cc",
        "fNumber" : 592,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 240,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-7",
        "fTitle" : "#6666ff",
        "fNumber" : 593,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-6",
        "fTitle" : "#6666cc",
        "fNumber" : 594,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 240,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-5",
        "fTitle" : "#666699",
        "fNumber" : 595,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 240,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-4",
        "fTitle" : "#3333ff",
        "fNumber" : 596,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-3",
        "fTitle" : "#3333cc",
        "fNumber" : 597,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 240,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-2",
        "fTitle" : "#333399",
        "fNumber" : 598,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 240,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue-1",
        "fTitle" : "#333366",
        "fNumber" : 599,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 240,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kBlue",
        "fTitle" : "#0000ff",
        "fNumber" : 600,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue+1",
        "fTitle" : "#0000cc",
        "fNumber" : 601,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 0.8,
        "fHue" : 240,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue+2",
        "fTitle" : "#000099",
        "fNumber" : 602,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 240,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue+3",
        "fTitle" : "#000066",
        "fNumber" : 603,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 240,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue+4",
        "fTitle" : "#000033",
        "fNumber" : 604,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 240,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-10",
        "fTitle" : "#ffccff",
        "fNumber" : 606,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-9",
        "fTitle" : "#ff99ff",
        "fNumber" : 607,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-8",
        "fTitle" : "#cc99cc",
        "fNumber" : 608,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 300,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-7",
        "fTitle" : "#ff66ff",
        "fNumber" : 609,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-6",
        "fTitle" : "#cc66cc",
        "fNumber" : 610,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 300,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-5",
        "fTitle" : "#996699",
        "fNumber" : 611,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 300,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-4",
        "fTitle" : "#ff33ff",
        "fNumber" : 612,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-3",
        "fTitle" : "#cc33cc",
        "fNumber" : 613,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 300,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-2",
        "fTitle" : "#993399",
        "fNumber" : 614,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 300,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta-1",
        "fTitle" : "#663366",
        "fNumber" : 615,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 300,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kMagenta",
        "fTitle" : "#ff00ff",
        "fNumber" : 616,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta+1",
        "fTitle" : "#cc00cc",
        "fNumber" : 617,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 0.8,
        "fHue" : 300,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta+2",
        "fTitle" : "#990099",
        "fNumber" : 618,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 300,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta+3",
        "fTitle" : "#660066",
        "fNumber" : 619,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 300,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta+4",
        "fTitle" : "#330033",
        "fNumber" : 620,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 300,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-10",
        "fTitle" : "#ffcccc",
        "fNumber" : 622,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 360,
        "fLight" : 0.9,
        "fSaturation" : 0.9999997,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-9",
        "fTitle" : "#ff9999",
        "fNumber" : 623,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 360,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-8",
        "fTitle" : "#cc9999",
        "fNumber" : 624,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 360,
        "fLight" : 0.7,
        "fSaturation" : 0.3333334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-7",
        "fTitle" : "#ff6666",
        "fNumber" : 625,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 360,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-6",
        "fTitle" : "#cc6666",
        "fNumber" : 626,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 360,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-5",
        "fTitle" : "#996666",
        "fNumber" : 627,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 360,
        "fLight" : 0.5,
        "fSaturation" : 0.2,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-4",
        "fTitle" : "#ff3333",
        "fNumber" : 628,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 360,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-3",
        "fTitle" : "#cc3333",
        "fNumber" : 629,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 360,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-2",
        "fTitle" : "#993333",
        "fNumber" : 630,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 360,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed-1",
        "fTitle" : "#663333",
        "fNumber" : 631,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 360,
        "fLight" : 0.3,
        "fSaturation" : 0.3333333,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kRed",
        "fTitle" : "#ff0000",
        "fNumber" : 632,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed+1",
        "fTitle" : "#cc0000",
        "fNumber" : 633,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed+2",
        "fTitle" : "#990000",
        "fNumber" : 634,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed+3",
        "fTitle" : "#660000",
        "fNumber" : 635,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed+4",
        "fTitle" : "#330000",
        "fNumber" : 636,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.1,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-9",
        "fTitle" : "#ffcc99",
        "fNumber" : 791,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 30,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-8",
        "fTitle" : "#cc9966",
        "fNumber" : 792,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 30,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-7",
        "fTitle" : "#996633",
        "fNumber" : 793,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 30,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-6",
        "fTitle" : "#996600",
        "fNumber" : 794,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 40,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-5",
        "fTitle" : "#cc9933",
        "fNumber" : 795,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 40,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-4",
        "fTitle" : "#ffcc66",
        "fNumber" : 796,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 40,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-3",
        "fTitle" : "#ff9900",
        "fNumber" : 797,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 36,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-2",
        "fTitle" : "#ffcc33",
        "fNumber" : 798,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 45,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange-1",
        "fTitle" : "#cc9900",
        "fNumber" : 799,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 45,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "kOrange",
        "fTitle" : "#ffcc00",
        "fNumber" : 800,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+1",
        "fTitle" : "#ff9933",
        "fNumber" : 801,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 30,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+2",
        "fTitle" : "#cc6600",
        "fNumber" : 802,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 30,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+3",
        "fTitle" : "#663300",
        "fNumber" : 803,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 30,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+4",
        "fTitle" : "#993300",
        "fNumber" : 804,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 20,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+5",
        "fTitle" : "#cc6633",
        "fNumber" : 805,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 20,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+6",
        "fTitle" : "#ff9966",
        "fNumber" : 806,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 20,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+7",
        "fTitle" : "#ff6600",
        "fNumber" : 807,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 24,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+8",
        "fTitle" : "#ff6633",
        "fNumber" : 808,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 15,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+9",
        "fTitle" : "#cc3300",
        "fNumber" : 809,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 15,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange+10",
        "fTitle" : "#ff3300",
        "fNumber" : 810,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 0,
        "fHue" : 12,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-9",
        "fTitle" : "#99ff33",
        "fNumber" : 811,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 90,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-8",
        "fTitle" : "#66cc00",
        "fNumber" : 812,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 90,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-7",
        "fTitle" : "#336600",
        "fNumber" : 813,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 0,
        "fHue" : 90,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-6",
        "fTitle" : "#339900",
        "fNumber" : 814,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 100,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-5",
        "fTitle" : "#66cc33",
        "fNumber" : 815,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 100,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-4",
        "fTitle" : "#99ff66",
        "fNumber" : 816,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 100,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-3",
        "fTitle" : "#66ff00",
        "fNumber" : 817,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 96,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-2",
        "fTitle" : "#66ff33",
        "fNumber" : 818,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 105,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring-1",
        "fTitle" : "#33cc00",
        "fNumber" : 819,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 105,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring",
        "fTitle" : "#33ff00",
        "fNumber" : 820,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 108,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+1",
        "fTitle" : "#ccff99",
        "fNumber" : 821,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 90,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+2",
        "fTitle" : "#99cc66",
        "fNumber" : 822,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 90,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+3",
        "fTitle" : "#669933",
        "fNumber" : 823,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 90,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+4",
        "fTitle" : "#669900",
        "fNumber" : 824,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 0,
        "fHue" : 80,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+5",
        "fTitle" : "#99cc33",
        "fNumber" : 825,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 80,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+6",
        "fTitle" : "#ccff66",
        "fNumber" : 826,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 80,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+7",
        "fTitle" : "#99ff00",
        "fNumber" : 827,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 84,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+8",
        "fTitle" : "#ccff33",
        "fNumber" : 828,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 75,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+9",
        "fTitle" : "#99cc00",
        "fNumber" : 829,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 75,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kSpring+10",
        "fTitle" : "#ccff00",
        "fNumber" : 830,
        "fRed" : 0.8,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 72,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-9",
        "fTitle" : "#99ffcc",
        "fNumber" : 831,
        "fRed" : 0.6,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 150,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-8",
        "fTitle" : "#66cc99",
        "fNumber" : 832,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 150,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-7",
        "fTitle" : "#339966",
        "fNumber" : 833,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 150,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-6",
        "fTitle" : "#009966",
        "fNumber" : 834,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 0.4,
        "fHue" : 160,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-5",
        "fTitle" : "#33cc99",
        "fNumber" : 835,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 160,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-4",
        "fTitle" : "#66ffcc",
        "fNumber" : 836,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 160,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-3",
        "fTitle" : "#00ff66",
        "fNumber" : 837,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 144,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-2",
        "fTitle" : "#33ffcc",
        "fNumber" : 838,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 165,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal-1",
        "fTitle" : "#00cc99",
        "fNumber" : 839,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 0.6,
        "fHue" : 165,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal",
        "fTitle" : "#00ffcc",
        "fNumber" : 840,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.8,
        "fHue" : 168,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+1",
        "fTitle" : "#33ff99",
        "fNumber" : 841,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 150,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+2",
        "fTitle" : "#00cc66",
        "fNumber" : 842,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 150,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+3",
        "fTitle" : "#006633",
        "fNumber" : 843,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 0.2,
        "fHue" : 150,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+4",
        "fTitle" : "#009933",
        "fNumber" : 844,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 0.2,
        "fHue" : 140,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+5",
        "fTitle" : "#33cc66",
        "fNumber" : 845,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 0.4,
        "fHue" : 140,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+6",
        "fTitle" : "#66ff99",
        "fNumber" : 846,
        "fRed" : 0.4,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 140,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+7",
        "fTitle" : "#00ff99",
        "fNumber" : 847,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.6,
        "fHue" : 156,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+8",
        "fTitle" : "#33ff66",
        "fNumber" : 848,
        "fRed" : 0.2,
        "fGreen" : 1,
        "fBlue" : 0.4,
        "fHue" : 135,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+9",
        "fTitle" : "#00cc33",
        "fNumber" : 849,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 0.2,
        "fHue" : 135,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kTeal+10",
        "fTitle" : "#00ff33",
        "fNumber" : 850,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 0.2,
        "fHue" : 132,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-9",
        "fTitle" : "#99ccff",
        "fNumber" : 851,
        "fRed" : 0.6,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 210,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-8",
        "fTitle" : "#6699cc",
        "fNumber" : 852,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 210,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-7",
        "fTitle" : "#336699",
        "fNumber" : 853,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 210,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-6",
        "fTitle" : "#003399",
        "fNumber" : 854,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 220,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-5",
        "fTitle" : "#3366cc",
        "fNumber" : 855,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 220,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-4",
        "fTitle" : "#6699ff",
        "fNumber" : 856,
        "fRed" : 0.4,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 220,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-3",
        "fTitle" : "#0066ff",
        "fNumber" : 857,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 216,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-2",
        "fTitle" : "#3366ff",
        "fNumber" : 858,
        "fRed" : 0.2,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 225,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure-1",
        "fTitle" : "#0033cc",
        "fNumber" : 859,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 225,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure",
        "fTitle" : "#0033ff",
        "fNumber" : 860,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 228,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+1",
        "fTitle" : "#3399ff",
        "fNumber" : 861,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 210,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+2",
        "fTitle" : "#0066cc",
        "fNumber" : 862,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 210,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+3",
        "fTitle" : "#003366",
        "fNumber" : 863,
        "fRed" : 0,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 210,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+4",
        "fTitle" : "#006699",
        "fNumber" : 864,
        "fRed" : 0,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 200,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+5",
        "fTitle" : "#3399cc",
        "fNumber" : 865,
        "fRed" : 0.2,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 200,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+6",
        "fTitle" : "#66ccff",
        "fNumber" : 866,
        "fRed" : 0.4,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 200,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+7",
        "fTitle" : "#0099ff",
        "fNumber" : 867,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 204,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+8",
        "fTitle" : "#33ccff",
        "fNumber" : 868,
        "fRed" : 0.2,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 195,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+9",
        "fTitle" : "#0099cc",
        "fNumber" : 869,
        "fRed" : 0,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 195,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kAzure+10",
        "fTitle" : "#00ccff",
        "fNumber" : 870,
        "fRed" : 0,
        "fGreen" : 0.8,
        "fBlue" : 1,
        "fHue" : 192,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-9",
        "fTitle" : "#cc99ff",
        "fNumber" : 871,
        "fRed" : 0.8,
        "fGreen" : 0.6,
        "fBlue" : 1,
        "fHue" : 270,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-8",
        "fTitle" : "#9966cc",
        "fNumber" : 872,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 270,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-7",
        "fTitle" : "#663399",
        "fNumber" : 873,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 270,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-6",
        "fTitle" : "#660099",
        "fNumber" : 874,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 280,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-5",
        "fTitle" : "#9933cc",
        "fNumber" : 875,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 280,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-4",
        "fTitle" : "#cc66ff",
        "fNumber" : 876,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 280,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-3",
        "fTitle" : "#9900ff",
        "fNumber" : 877,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 276,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-2",
        "fTitle" : "#cc33ff",
        "fNumber" : 878,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 285,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet-1",
        "fTitle" : "#9900cc",
        "fNumber" : 879,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 0.8,
        "fHue" : 285,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet",
        "fTitle" : "#cc00ff",
        "fNumber" : 880,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 288,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+1",
        "fTitle" : "#9933ff",
        "fNumber" : 881,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 270,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+2",
        "fTitle" : "#6600cc",
        "fNumber" : 882,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 0.8,
        "fHue" : 270,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+3",
        "fTitle" : "#330066",
        "fNumber" : 883,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 270,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+4",
        "fTitle" : "#330099",
        "fNumber" : 884,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 260,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+5",
        "fTitle" : "#6633cc",
        "fNumber" : 885,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 260,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+6",
        "fTitle" : "#9966ff",
        "fNumber" : 886,
        "fRed" : 0.6,
        "fGreen" : 0.4,
        "fBlue" : 1,
        "fHue" : 260,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+7",
        "fTitle" : "#6600ff",
        "fNumber" : 887,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 264,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+8",
        "fTitle" : "#6633ff",
        "fNumber" : 888,
        "fRed" : 0.4,
        "fGreen" : 0.2,
        "fBlue" : 1,
        "fHue" : 255,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+9",
        "fTitle" : "#3300cc",
        "fNumber" : 889,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 0.8,
        "fHue" : 255,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kViolet+10",
        "fTitle" : "#3300ff",
        "fNumber" : 890,
        "fRed" : 0.2,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 252,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-9",
        "fTitle" : "#ff3399",
        "fNumber" : 891,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 330,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-8",
        "fTitle" : "#cc0066",
        "fNumber" : 892,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 330,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-7",
        "fTitle" : "#660033",
        "fNumber" : 893,
        "fRed" : 0.4,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 330,
        "fLight" : 0.2,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-6",
        "fTitle" : "#990033",
        "fNumber" : 894,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 340,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-5",
        "fTitle" : "#cc3366",
        "fNumber" : 895,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 340,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-4",
        "fTitle" : "#ff6699",
        "fNumber" : 896,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 340,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-3",
        "fTitle" : "#ff0066",
        "fNumber" : 897,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 336,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-2",
        "fTitle" : "#ff3366",
        "fNumber" : 898,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 345,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink-1",
        "fTitle" : "#cc0033",
        "fNumber" : 899,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 345,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink",
        "fTitle" : "#ff0033",
        "fNumber" : 900,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0.2,
        "fHue" : 348,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+1",
        "fTitle" : "#ff99cc",
        "fNumber" : 901,
        "fRed" : 1,
        "fGreen" : 0.6,
        "fBlue" : 0.8,
        "fHue" : 330,
        "fLight" : 0.8,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+2",
        "fTitle" : "#cc6699",
        "fNumber" : 902,
        "fRed" : 0.8,
        "fGreen" : 0.4,
        "fBlue" : 0.6,
        "fHue" : 330,
        "fLight" : 0.6,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+3",
        "fTitle" : "#993366",
        "fNumber" : 903,
        "fRed" : 0.6,
        "fGreen" : 0.2,
        "fBlue" : 0.4,
        "fHue" : 330,
        "fLight" : 0.4,
        "fSaturation" : 0.5000001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+4",
        "fTitle" : "#990066",
        "fNumber" : 904,
        "fRed" : 0.6,
        "fGreen" : 0,
        "fBlue" : 0.4,
        "fHue" : 320,
        "fLight" : 0.3,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+5",
        "fTitle" : "#cc3399",
        "fNumber" : 905,
        "fRed" : 0.8,
        "fGreen" : 0.2,
        "fBlue" : 0.6,
        "fHue" : 320,
        "fLight" : 0.5,
        "fSaturation" : 0.6,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+6",
        "fTitle" : "#ff66cc",
        "fNumber" : 906,
        "fRed" : 1,
        "fGreen" : 0.4,
        "fBlue" : 0.8,
        "fHue" : 320,
        "fLight" : 0.7,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+7",
        "fTitle" : "#ff0099",
        "fNumber" : 907,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 324,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+8",
        "fTitle" : "#cc0099",
        "fNumber" : 908,
        "fRed" : 0.8,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 315,
        "fLight" : 0.4,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+9",
        "fTitle" : "#ff33cc",
        "fNumber" : 909,
        "fRed" : 1,
        "fGreen" : 0.2,
        "fBlue" : 0.8,
        "fHue" : 315,
        "fLight" : 0.6,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kPink+10",
        "fTitle" : "#ff0099",
        "fNumber" : 910,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0.6,
        "fHue" : 324,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGray",
        "fTitle" : "",
        "fNumber" : 920,
        "fRed" : 0.8,
        "fGreen" : 0.8,
        "fBlue" : 0.8,
        "fHue" : 0,
        "fLight" : 0.8,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGray+1",
        "fTitle" : "",
        "fNumber" : 921,
        "fRed" : 0.6,
        "fGreen" : 0.6,
        "fBlue" : 0.6,
        "fHue" : 0,
        "fLight" : 0.6,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGray+2",
        "fTitle" : "",
        "fNumber" : 922,
        "fRed" : 0.4,
        "fGreen" : 0.4,
        "fBlue" : 0.4,
        "fHue" : 0,
        "fLight" : 0.4,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kGray+3",
        "fTitle" : "",
        "fNumber" : 923,
        "fRed" : 0.2,
        "fGreen" : 0.2,
        "fBlue" : 0.2,
        "fHue" : 0,
        "fLight" : 0.2,
        "fSaturation" : 0,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 924,
        "fRed" : 0.2082,
        "fGreen" : 0.1664,
        "fBlue" : 0.5293,
        "fHue" : 246.911,
        "fLight" : 0.34785,
        "fSaturation" : 0.5216329,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 925,
        "fRed" : 0.2033935,
        "fGreen" : 0.1726419,
        "fBlue" : 0.5402387,
        "fHue" : 245.0193,
        "fLight" : 0.3564403,
        "fSaturation" : 0.5156499,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 926,
        "fRed" : 0.1985871,
        "fGreen" : 0.1788839,
        "fBlue" : 0.5511774,
        "fHue" : 243.1754,
        "fLight" : 0.3650306,
        "fSaturation" : 0.5099484,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 927,
        "fRed" : 0.1937806,
        "fGreen" : 0.1851258,
        "fBlue" : 0.5621161,
        "fHue" : 241.3775,
        "fLight" : 0.373621,
        "fSaturation" : 0.504509,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 928,
        "fRed" : 0.1889742,
        "fGreen" : 0.1913677,
        "fBlue" : 0.5730549,
        "fHue" : 239.6261,
        "fLight" : 0.3810145,
        "fSaturation" : 0.5040236,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 929,
        "fRed" : 0.1841677,
        "fGreen" : 0.1976097,
        "fBlue" : 0.5839936,
        "fHue" : 237.9828,
        "fLight" : 0.3840806,
        "fSaturation" : 0.5204972,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 930,
        "fRed" : 0.1793613,
        "fGreen" : 0.2038516,
        "fBlue" : 0.5949323,
        "fHue" : 236.4641,
        "fLight" : 0.3871468,
        "fSaturation" : 0.5367098,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 931,
        "fRed" : 0.1745548,
        "fGreen" : 0.2100935,
        "fBlue" : 0.605871,
        "fHue" : 235.0562,
        "fLight" : 0.3902129,
        "fSaturation" : 0.5526677,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 932,
        "fRed" : 0.1697484,
        "fGreen" : 0.2163355,
        "fBlue" : 0.6168097,
        "fHue" : 233.7476,
        "fLight" : 0.393279,
        "fSaturation" : 0.5683768,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 933,
        "fRed" : 0.1649419,
        "fGreen" : 0.2225774,
        "fBlue" : 0.6277484,
        "fHue" : 232.5279,
        "fLight" : 0.3963451,
        "fSaturation" : 0.5838427,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 934,
        "fRed" : 0.1601355,
        "fGreen" : 0.2288194,
        "fBlue" : 0.6386871,
        "fHue" : 231.3885,
        "fLight" : 0.3994113,
        "fSaturation" : 0.5990713,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 935,
        "fRed" : 0.155329,
        "fGreen" : 0.2350613,
        "fBlue" : 0.6496258,
        "fHue" : 230.3217,
        "fLight" : 0.4024774,
        "fSaturation" : 0.6140677,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 936,
        "fRed" : 0.1505226,
        "fGreen" : 0.2413032,
        "fBlue" : 0.6605645,
        "fHue" : 229.3208,
        "fLight" : 0.4055436,
        "fSaturation" : 0.6288374,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 937,
        "fRed" : 0.1457161,
        "fGreen" : 0.2475452,
        "fBlue" : 0.6715032,
        "fHue" : 228.3798,
        "fLight" : 0.4086097,
        "fSaturation" : 0.6433855,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 938,
        "fRed" : 0.1409097,
        "fGreen" : 0.2537871,
        "fBlue" : 0.6824419,
        "fHue" : 227.4935,
        "fLight" : 0.4116758,
        "fSaturation" : 0.6577169,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 939,
        "fRed" : 0.1361032,
        "fGreen" : 0.260029,
        "fBlue" : 0.6933807,
        "fHue" : 226.6574,
        "fLight" : 0.4147419,
        "fSaturation" : 0.6718364,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 940,
        "fRed" : 0.1312968,
        "fGreen" : 0.266271,
        "fBlue" : 0.7043194,
        "fHue" : 225.8671,
        "fLight" : 0.4178081,
        "fSaturation" : 0.6857486,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 941,
        "fRed" : 0.1264903,
        "fGreen" : 0.2725129,
        "fBlue" : 0.7152581,
        "fHue" : 225.1192,
        "fLight" : 0.4208742,
        "fSaturation" : 0.6994582,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 942,
        "fRed" : 0.1216839,
        "fGreen" : 0.2787548,
        "fBlue" : 0.7261968,
        "fHue" : 224.4102,
        "fLight" : 0.4239403,
        "fSaturation" : 0.7129693,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 943,
        "fRed" : 0.1168774,
        "fGreen" : 0.2849968,
        "fBlue" : 0.7371355,
        "fHue" : 223.7372,
        "fLight" : 0.4270065,
        "fSaturation" : 0.7262865,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 944,
        "fRed" : 0.112071,
        "fGreen" : 0.2912387,
        "fBlue" : 0.7480742,
        "fHue" : 223.0975,
        "fLight" : 0.4300726,
        "fSaturation" : 0.7394138,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 945,
        "fRed" : 0.1072645,
        "fGreen" : 0.2974806,
        "fBlue" : 0.7590129,
        "fHue" : 222.4887,
        "fLight" : 0.4331387,
        "fSaturation" : 0.7523553,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 946,
        "fRed" : 0.1024581,
        "fGreen" : 0.3037226,
        "fBlue" : 0.7699516,
        "fHue" : 221.9086,
        "fLight" : 0.4362049,
        "fSaturation" : 0.7651148,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 947,
        "fRed" : 0.09765162,
        "fGreen" : 0.3099645,
        "fBlue" : 0.7808903,
        "fHue" : 221.3553,
        "fLight" : 0.439271,
        "fSaturation" : 0.7776962,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 948,
        "fRed" : 0.09284516,
        "fGreen" : 0.3162065,
        "fBlue" : 0.791829,
        "fHue" : 220.8269,
        "fLight" : 0.4423371,
        "fSaturation" : 0.7901032,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 949,
        "fRed" : 0.08803871,
        "fGreen" : 0.3224484,
        "fBlue" : 0.8027678,
        "fHue" : 220.3218,
        "fLight" : 0.4454032,
        "fSaturation" : 0.8023394,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 950,
        "fRed" : 0.08323226,
        "fGreen" : 0.3286903,
        "fBlue" : 0.8137065,
        "fHue" : 219.8385,
        "fLight" : 0.4484694,
        "fSaturation" : 0.8144081,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 951,
        "fRed" : 0.07842581,
        "fGreen" : 0.3349323,
        "fBlue" : 0.8246452,
        "fHue" : 219.3755,
        "fLight" : 0.4515355,
        "fSaturation" : 0.826313,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 952,
        "fRed" : 0.07361936,
        "fGreen" : 0.3411742,
        "fBlue" : 0.8355839,
        "fHue" : 218.9317,
        "fLight" : 0.4546016,
        "fSaturation" : 0.8380574,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 953,
        "fRed" : 0.06881291,
        "fGreen" : 0.3474161,
        "fBlue" : 0.8465226,
        "fHue" : 218.5059,
        "fLight" : 0.4576677,
        "fSaturation" : 0.8496444,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 954,
        "fRed" : 0.06400646,
        "fGreen" : 0.3536581,
        "fBlue" : 0.8574613,
        "fHue" : 218.0969,
        "fLight" : 0.4607339,
        "fSaturation" : 0.8610772,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 955,
        "fRed" : 0.0592,
        "fGreen" : 0.3599,
        "fBlue" : 0.8684,
        "fHue" : 217.7039,
        "fLight" : 0.4638,
        "fSaturation" : 0.8723588,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 956,
        "fRed" : 0.0597875,
        "fGreen" : 0.3644063,
        "fBlue" : 0.8674656,
        "fHue" : 217.3708,
        "fLight" : 0.4636266,
        "fSaturation" : 0.8710438,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 957,
        "fRed" : 0.060375,
        "fGreen" : 0.3689125,
        "fBlue" : 0.8665313,
        "fHue" : 217.0364,
        "fLight" : 0.4634531,
        "fSaturation" : 0.869728,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 958,
        "fRed" : 0.0609625,
        "fGreen" : 0.3734187,
        "fBlue" : 0.8655969,
        "fHue" : 216.7007,
        "fLight" : 0.4632797,
        "fSaturation" : 0.868411,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 959,
        "fRed" : 0.06155,
        "fGreen" : 0.377925,
        "fBlue" : 0.8646625,
        "fHue" : 216.3638,
        "fLight" : 0.4631063,
        "fSaturation" : 0.8670931,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 960,
        "fRed" : 0.0621375,
        "fGreen" : 0.3824312,
        "fBlue" : 0.8637281,
        "fHue" : 216.0256,
        "fLight" : 0.4629328,
        "fSaturation" : 0.8657743,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 961,
        "fRed" : 0.062725,
        "fGreen" : 0.3869375,
        "fBlue" : 0.8627937,
        "fHue" : 215.6862,
        "fLight" : 0.4627594,
        "fSaturation" : 0.8644544,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 962,
        "fRed" : 0.0633125,
        "fGreen" : 0.3914438,
        "fBlue" : 0.8618594,
        "fHue" : 215.3454,
        "fLight" : 0.4625859,
        "fSaturation" : 0.8631336,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 963,
        "fRed" : 0.0639,
        "fGreen" : 0.39595,
        "fBlue" : 0.860925,
        "fHue" : 215.0033,
        "fLight" : 0.4624125,
        "fSaturation" : 0.8618117,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 964,
        "fRed" : 0.0644875,
        "fGreen" : 0.4004562,
        "fBlue" : 0.8599906,
        "fHue" : 214.6599,
        "fLight" : 0.4622391,
        "fSaturation" : 0.8604888,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 965,
        "fRed" : 0.065075,
        "fGreen" : 0.4049625,
        "fBlue" : 0.8590562,
        "fHue" : 214.3152,
        "fLight" : 0.4620656,
        "fSaturation" : 0.8591651,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 966,
        "fRed" : 0.0656625,
        "fGreen" : 0.4094687,
        "fBlue" : 0.8581219,
        "fHue" : 213.9692,
        "fLight" : 0.4618922,
        "fSaturation" : 0.8578402,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 967,
        "fRed" : 0.06625,
        "fGreen" : 0.413975,
        "fBlue" : 0.8571875,
        "fHue" : 213.6218,
        "fLight" : 0.4617187,
        "fSaturation" : 0.8565145,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 968,
        "fRed" : 0.0668375,
        "fGreen" : 0.4184813,
        "fBlue" : 0.8562531,
        "fHue" : 213.2731,
        "fLight" : 0.4615453,
        "fSaturation" : 0.8551876,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 969,
        "fRed" : 0.067425,
        "fGreen" : 0.4229875,
        "fBlue" : 0.8553187,
        "fHue" : 212.9231,
        "fLight" : 0.4613719,
        "fSaturation" : 0.8538597,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 970,
        "fRed" : 0.0680125,
        "fGreen" : 0.4274938,
        "fBlue" : 0.8543844,
        "fHue" : 212.5717,
        "fLight" : 0.4611984,
        "fSaturation" : 0.852531,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 971,
        "fRed" : 0.0686,
        "fGreen" : 0.432,
        "fBlue" : 0.85345,
        "fHue" : 212.2189,
        "fLight" : 0.461025,
        "fSaturation" : 0.8512011,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 972,
        "fRed" : 0.0691875,
        "fGreen" : 0.4365062,
        "fBlue" : 0.8525156,
        "fHue" : 211.8648,
        "fLight" : 0.4608516,
        "fSaturation" : 0.8498703,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 973,
        "fRed" : 0.069775,
        "fGreen" : 0.4410125,
        "fBlue" : 0.8515813,
        "fHue" : 211.5092,
        "fLight" : 0.4606781,
        "fSaturation" : 0.8485385,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 974,
        "fRed" : 0.0703625,
        "fGreen" : 0.4455188,
        "fBlue" : 0.8506469,
        "fHue" : 211.1523,
        "fLight" : 0.4605047,
        "fSaturation" : 0.8472056,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 975,
        "fRed" : 0.07095,
        "fGreen" : 0.450025,
        "fBlue" : 0.8497125,
        "fHue" : 210.7941,
        "fLight" : 0.4603313,
        "fSaturation" : 0.8458718,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 976,
        "fRed" : 0.0715375,
        "fGreen" : 0.4545313,
        "fBlue" : 0.8487781,
        "fHue" : 210.4344,
        "fLight" : 0.4601578,
        "fSaturation" : 0.844537,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 977,
        "fRed" : 0.072125,
        "fGreen" : 0.4590375,
        "fBlue" : 0.8478438,
        "fHue" : 210.0732,
        "fLight" : 0.4599844,
        "fSaturation" : 0.8432012,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 978,
        "fRed" : 0.0727125,
        "fGreen" : 0.4635437,
        "fBlue" : 0.8469094,
        "fHue" : 209.7107,
        "fLight" : 0.4598109,
        "fSaturation" : 0.8418644,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 979,
        "fRed" : 0.0733,
        "fGreen" : 0.46805,
        "fBlue" : 0.845975,
        "fHue" : 209.3468,
        "fLight" : 0.4596375,
        "fSaturation" : 0.8405265,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 980,
        "fRed" : 0.0738875,
        "fGreen" : 0.4725563,
        "fBlue" : 0.8450406,
        "fHue" : 208.9814,
        "fLight" : 0.4594641,
        "fSaturation" : 0.8391876,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 981,
        "fRed" : 0.074475,
        "fGreen" : 0.4770625,
        "fBlue" : 0.8441063,
        "fHue" : 208.6145,
        "fLight" : 0.4592906,
        "fSaturation" : 0.8378478,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 982,
        "fRed" : 0.0750625,
        "fGreen" : 0.4815688,
        "fBlue" : 0.8431719,
        "fHue" : 208.2462,
        "fLight" : 0.4591172,
        "fSaturation" : 0.8365068,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 983,
        "fRed" : 0.07565,
        "fGreen" : 0.486075,
        "fBlue" : 0.8422375,
        "fHue" : 207.8765,
        "fLight" : 0.4589437,
        "fSaturation" : 0.835165,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 984,
        "fRed" : 0.0762375,
        "fGreen" : 0.4905812,
        "fBlue" : 0.8413031,
        "fHue" : 207.5052,
        "fLight" : 0.4587703,
        "fSaturation" : 0.8338221,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 985,
        "fRed" : 0.076825,
        "fGreen" : 0.4950875,
        "fBlue" : 0.8403687,
        "fHue" : 207.1325,
        "fLight" : 0.4585969,
        "fSaturation" : 0.8324781,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 986,
        "fRed" : 0.0774125,
        "fGreen" : 0.4995938,
        "fBlue" : 0.8394344,
        "fHue" : 206.7583,
        "fLight" : 0.4584234,
        "fSaturation" : 0.8311332,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 987,
        "fRed" : 0.078,
        "fGreen" : 0.5041,
        "fBlue" : 0.8385,
        "fHue" : 206.3826,
        "fLight" : 0.45825,
        "fSaturation" : 0.8297872,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 988,
        "fRed" : 0.0762875,
        "fGreen" : 0.5084062,
        "fBlue" : 0.8370281,
        "fHue" : 205.9186,
        "fLight" : 0.4566578,
        "fSaturation" : 0.8329439,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 989,
        "fRed" : 0.074575,
        "fGreen" : 0.5127125,
        "fBlue" : 0.8355563,
        "fHue" : 205.4548,
        "fLight" : 0.4550656,
        "fSaturation" : 0.8361225,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 990,
        "fRed" : 0.0728625,
        "fGreen" : 0.5170187,
        "fBlue" : 0.8340844,
        "fHue" : 204.9913,
        "fLight" : 0.4534734,
        "fSaturation" : 0.8393235,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 991,
        "fRed" : 0.07115,
        "fGreen" : 0.521325,
        "fBlue" : 0.8326125,
        "fHue" : 204.5281,
        "fLight" : 0.4518813,
        "fSaturation" : 0.8425471,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 992,
        "fRed" : 0.0694375,
        "fGreen" : 0.5256312,
        "fBlue" : 0.8311406,
        "fHue" : 204.0652,
        "fLight" : 0.4502891,
        "fSaturation" : 0.8457935,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 993,
        "fRed" : 0.067725,
        "fGreen" : 0.5299375,
        "fBlue" : 0.8296688,
        "fHue" : 203.6026,
        "fLight" : 0.4486969,
        "fSaturation" : 0.8490629,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 994,
        "fRed" : 0.0660125,
        "fGreen" : 0.5342438,
        "fBlue" : 0.8281969,
        "fHue" : 203.1403,
        "fLight" : 0.4471047,
        "fSaturation" : 0.8523556,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 995,
        "fRed" : 0.0643,
        "fGreen" : 0.53855,
        "fBlue" : 0.826725,
        "fHue" : 202.6783,
        "fLight" : 0.4455125,
        "fSaturation" : 0.8556718,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 996,
        "fRed" : 0.0625875,
        "fGreen" : 0.5428563,
        "fBlue" : 0.8252531,
        "fHue" : 202.2166,
        "fLight" : 0.4439203,
        "fSaturation" : 0.8590119,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 997,
        "fRed" : 0.060875,
        "fGreen" : 0.5471625,
        "fBlue" : 0.8237813,
        "fHue" : 201.7551,
        "fLight" : 0.4423281,
        "fSaturation" : 0.8623759,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 998,
        "fRed" : 0.0591625,
        "fGreen" : 0.5514687,
        "fBlue" : 0.8223094,
        "fHue" : 201.294,
        "fLight" : 0.4407359,
        "fSaturation" : 0.8657643,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 999,
        "fRed" : 0.05745,
        "fGreen" : 0.555775,
        "fBlue" : 0.8208375,
        "fHue" : 200.8331,
        "fLight" : 0.4391437,
        "fSaturation" : 0.8691772,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1000,
        "fRed" : 0.0557375,
        "fGreen" : 0.5600812,
        "fBlue" : 0.8193656,
        "fHue" : 200.3726,
        "fLight" : 0.4375516,
        "fSaturation" : 0.872615,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1001,
        "fRed" : 0.054025,
        "fGreen" : 0.5643875,
        "fBlue" : 0.8178937,
        "fHue" : 199.9123,
        "fLight" : 0.4359594,
        "fSaturation" : 0.8760779,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1002,
        "fRed" : 0.0523125,
        "fGreen" : 0.5686938,
        "fBlue" : 0.8164219,
        "fHue" : 199.4523,
        "fLight" : 0.4343672,
        "fSaturation" : 0.8795662,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1003,
        "fRed" : 0.0506,
        "fGreen" : 0.573,
        "fBlue" : 0.81495,
        "fHue" : 198.9926,
        "fLight" : 0.432775,
        "fSaturation" : 0.8830801,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1004,
        "fRed" : 0.0488875,
        "fGreen" : 0.5773063,
        "fBlue" : 0.8134781,
        "fHue" : 198.5332,
        "fLight" : 0.4311828,
        "fSaturation" : 0.88662,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1005,
        "fRed" : 0.047175,
        "fGreen" : 0.5816125,
        "fBlue" : 0.8120062,
        "fHue" : 198.0741,
        "fLight" : 0.4295906,
        "fSaturation" : 0.8901862,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1006,
        "fRed" : 0.0454625,
        "fGreen" : 0.5859187,
        "fBlue" : 0.8105344,
        "fHue" : 197.6153,
        "fLight" : 0.4279984,
        "fSaturation" : 0.8937789,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1007,
        "fRed" : 0.04375,
        "fGreen" : 0.590225,
        "fBlue" : 0.8090625,
        "fHue" : 197.1567,
        "fLight" : 0.4264062,
        "fSaturation" : 0.8973984,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1008,
        "fRed" : 0.0420375,
        "fGreen" : 0.5945312,
        "fBlue" : 0.8075906,
        "fHue" : 196.6985,
        "fLight" : 0.424814,
        "fSaturation" : 0.901045,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1009,
        "fRed" : 0.040325,
        "fGreen" : 0.5988375,
        "fBlue" : 0.8061187,
        "fHue" : 196.2405,
        "fLight" : 0.4232219,
        "fSaturation" : 0.9047191,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1010,
        "fRed" : 0.0386125,
        "fGreen" : 0.6031438,
        "fBlue" : 0.8046468,
        "fHue" : 195.7828,
        "fLight" : 0.4216297,
        "fSaturation" : 0.9084209,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1011,
        "fRed" : 0.0369,
        "fGreen" : 0.60745,
        "fBlue" : 0.803175,
        "fHue" : 195.3254,
        "fLight" : 0.4200375,
        "fSaturation" : 0.9121507,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1012,
        "fRed" : 0.0351875,
        "fGreen" : 0.6117563,
        "fBlue" : 0.8017031,
        "fHue" : 194.8683,
        "fLight" : 0.4184453,
        "fSaturation" : 0.915909,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1013,
        "fRed" : 0.033475,
        "fGreen" : 0.6160625,
        "fBlue" : 0.8002313,
        "fHue" : 194.4115,
        "fLight" : 0.4168531,
        "fSaturation" : 0.919696,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1014,
        "fRed" : 0.0317625,
        "fGreen" : 0.6203688,
        "fBlue" : 0.7987594,
        "fHue" : 193.955,
        "fLight" : 0.4152609,
        "fSaturation" : 0.923512,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1015,
        "fRed" : 0.03005,
        "fGreen" : 0.624675,
        "fBlue" : 0.7972875,
        "fHue" : 193.4988,
        "fLight" : 0.4136688,
        "fSaturation" : 0.9273574,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1016,
        "fRed" : 0.0283375,
        "fGreen" : 0.6289812,
        "fBlue" : 0.7958156,
        "fHue" : 193.0428,
        "fLight" : 0.4120766,
        "fSaturation" : 0.9312325,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1017,
        "fRed" : 0.026625,
        "fGreen" : 0.6332875,
        "fBlue" : 0.7943438,
        "fHue" : 192.5871,
        "fLight" : 0.4104844,
        "fSaturation" : 0.9351376,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1018,
        "fRed" : 0.0249125,
        "fGreen" : 0.6375937,
        "fBlue" : 0.7928719,
        "fHue" : 192.1317,
        "fLight" : 0.4088922,
        "fSaturation" : 0.9390733,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1019,
        "fRed" : 0.0232,
        "fGreen" : 0.6419,
        "fBlue" : 0.7914,
        "fHue" : 191.6767,
        "fLight" : 0.4073,
        "fSaturation" : 0.9430396,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1020,
        "fRed" : 0.02810625,
        "fGreen" : 0.6442719,
        "fBlue" : 0.7867469,
        "fHue" : 191.2682,
        "fLight" : 0.4074266,
        "fSaturation" : 0.9310151,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1021,
        "fRed" : 0.0330125,
        "fGreen" : 0.6466438,
        "fBlue" : 0.7820938,
        "fHue" : 190.8493,
        "fLight" : 0.4075531,
        "fSaturation" : 0.9189982,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1022,
        "fRed" : 0.03791875,
        "fGreen" : 0.6490156,
        "fBlue" : 0.7774406,
        "fHue" : 190.4196,
        "fLight" : 0.4076797,
        "fSaturation" : 0.9069889,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1023,
        "fRed" : 0.042825,
        "fGreen" : 0.6513875,
        "fBlue" : 0.7727875,
        "fHue" : 189.9786,
        "fLight" : 0.4078062,
        "fSaturation" : 0.8949869,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1024,
        "fRed" : 0.04773125,
        "fGreen" : 0.6537594,
        "fBlue" : 0.7681344,
        "fHue" : 189.5259,
        "fLight" : 0.4079328,
        "fSaturation" : 0.8829923,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1025,
        "fRed" : 0.0526375,
        "fGreen" : 0.6561313,
        "fBlue" : 0.7634813,
        "fHue" : 189.0611,
        "fLight" : 0.4080594,
        "fSaturation" : 0.8710052,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1026,
        "fRed" : 0.05754375,
        "fGreen" : 0.6585031,
        "fBlue" : 0.7588281,
        "fHue" : 188.5835,
        "fLight" : 0.4081859,
        "fSaturation" : 0.8590257,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1027,
        "fRed" : 0.06245,
        "fGreen" : 0.660875,
        "fBlue" : 0.754175,
        "fHue" : 188.0928,
        "fLight" : 0.4083125,
        "fSaturation" : 0.8470535,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1028,
        "fRed" : 0.06735625,
        "fGreen" : 0.6632469,
        "fBlue" : 0.7495219,
        "fHue" : 187.5883,
        "fLight" : 0.408439,
        "fSaturation" : 0.8350887,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1029,
        "fRed" : 0.0722625,
        "fGreen" : 0.6656188,
        "fBlue" : 0.7448688,
        "fHue" : 187.0695,
        "fLight" : 0.4085656,
        "fSaturation" : 0.8231311,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1030,
        "fRed" : 0.07716875,
        "fGreen" : 0.6679906,
        "fBlue" : 0.7402156,
        "fHue" : 186.5357,
        "fLight" : 0.4086922,
        "fSaturation" : 0.8111812,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1031,
        "fRed" : 0.082075,
        "fGreen" : 0.6703625,
        "fBlue" : 0.7355625,
        "fHue" : 185.9863,
        "fLight" : 0.4088188,
        "fSaturation" : 0.7992387,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1032,
        "fRed" : 0.08698125,
        "fGreen" : 0.6727344,
        "fBlue" : 0.7309093,
        "fHue" : 185.4206,
        "fLight" : 0.4089453,
        "fSaturation" : 0.7873035,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1033,
        "fRed" : 0.0918875,
        "fGreen" : 0.6751062,
        "fBlue" : 0.7262563,
        "fHue" : 184.8379,
        "fLight" : 0.4090719,
        "fSaturation" : 0.7753757,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1034,
        "fRed" : 0.09679375,
        "fGreen" : 0.6774781,
        "fBlue" : 0.7216031,
        "fHue" : 184.2373,
        "fLight" : 0.4091984,
        "fSaturation" : 0.7634552,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1035,
        "fRed" : 0.1017,
        "fGreen" : 0.67985,
        "fBlue" : 0.71695,
        "fHue" : 183.618,
        "fLight" : 0.409325,
        "fSaturation" : 0.7515422,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1036,
        "fRed" : 0.1066063,
        "fGreen" : 0.6822219,
        "fBlue" : 0.7122969,
        "fHue" : 182.9792,
        "fLight" : 0.4094516,
        "fSaturation" : 0.7396365,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1037,
        "fRed" : 0.1115125,
        "fGreen" : 0.6845937,
        "fBlue" : 0.7076437,
        "fHue" : 182.32,
        "fLight" : 0.4095781,
        "fSaturation" : 0.7277382,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1038,
        "fRed" : 0.1164187,
        "fGreen" : 0.6869656,
        "fBlue" : 0.7029907,
        "fHue" : 181.6392,
        "fLight" : 0.4097047,
        "fSaturation" : 0.7158473,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1039,
        "fRed" : 0.121325,
        "fGreen" : 0.6893375,
        "fBlue" : 0.6983375,
        "fHue" : 180.9359,
        "fLight" : 0.4098313,
        "fSaturation" : 0.7039635,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1040,
        "fRed" : 0.1262313,
        "fGreen" : 0.6917094,
        "fBlue" : 0.6936844,
        "fHue" : 180.2088,
        "fLight" : 0.4099578,
        "fSaturation" : 0.6920872,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1041,
        "fRed" : 0.1311375,
        "fGreen" : 0.6940812,
        "fBlue" : 0.6890312,
        "fHue" : 179.4618,
        "fLight" : 0.4126094,
        "fSaturation" : 0.6821752,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1042,
        "fRed" : 0.1360438,
        "fGreen" : 0.6964532,
        "fBlue" : 0.6843781,
        "fHue" : 178.7072,
        "fLight" : 0.4162484,
        "fSaturation" : 0.673167,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1043,
        "fRed" : 0.14095,
        "fGreen" : 0.698825,
        "fBlue" : 0.679725,
        "fHue" : 177.9458,
        "fLight" : 0.4198875,
        "fSaturation" : 0.6643149,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1044,
        "fRed" : 0.1458562,
        "fGreen" : 0.7011968,
        "fBlue" : 0.6750719,
        "fHue" : 177.1774,
        "fLight" : 0.4235266,
        "fSaturation" : 0.6556149,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1045,
        "fRed" : 0.1507625,
        "fGreen" : 0.7035688,
        "fBlue" : 0.6704187,
        "fHue" : 176.402,
        "fLight" : 0.4271656,
        "fSaturation" : 0.6470631,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1046,
        "fRed" : 0.1556688,
        "fGreen" : 0.7059406,
        "fBlue" : 0.6657656,
        "fHue" : 175.6194,
        "fLight" : 0.4308047,
        "fSaturation" : 0.6386559,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1047,
        "fRed" : 0.160575,
        "fGreen" : 0.7083125,
        "fBlue" : 0.6611125,
        "fHue" : 174.8296,
        "fLight" : 0.4344438,
        "fSaturation" : 0.6303894,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1048,
        "fRed" : 0.1654813,
        "fGreen" : 0.7106844,
        "fBlue" : 0.6564594,
        "fHue" : 174.0325,
        "fLight" : 0.4380828,
        "fSaturation" : 0.6222603,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1049,
        "fRed" : 0.1703875,
        "fGreen" : 0.7130563,
        "fBlue" : 0.6518062,
        "fHue" : 173.2279,
        "fLight" : 0.4417219,
        "fSaturation" : 0.6142652,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1050,
        "fRed" : 0.1752937,
        "fGreen" : 0.7154281,
        "fBlue" : 0.6471531,
        "fHue" : 172.4158,
        "fLight" : 0.4453609,
        "fSaturation" : 0.6064007,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1051,
        "fRed" : 0.1802,
        "fGreen" : 0.7178,
        "fBlue" : 0.6425,
        "fHue" : 171.596,
        "fLight" : 0.449,
        "fSaturation" : 0.5986637,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1052,
        "fRed" : 0.1911344,
        "fGreen" : 0.7187812,
        "fBlue" : 0.6369906,
        "fHue" : 170.6994,
        "fLight" : 0.4549578,
        "fSaturation" : 0.5798855,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1053,
        "fRed" : 0.2020687,
        "fGreen" : 0.7197625,
        "fBlue" : 0.6314812,
        "fHue" : 169.7683,
        "fLight" : 0.4609156,
        "fSaturation" : 0.5615928,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1054,
        "fRed" : 0.2130031,
        "fGreen" : 0.7207438,
        "fBlue" : 0.6259719,
        "fHue" : 168.8008,
        "fLight" : 0.4668735,
        "fSaturation" : 0.5437669,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1055,
        "fRed" : 0.2239375,
        "fGreen" : 0.721725,
        "fBlue" : 0.6204625,
        "fHue" : 167.7945,
        "fLight" : 0.4728312,
        "fSaturation" : 0.5263902,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1056,
        "fRed" : 0.2348719,
        "fGreen" : 0.7227063,
        "fBlue" : 0.6149531,
        "fHue" : 166.7472,
        "fLight" : 0.4787891,
        "fSaturation" : 0.509446,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1057,
        "fRed" : 0.2458062,
        "fGreen" : 0.7236875,
        "fBlue" : 0.6094437,
        "fHue" : 165.6562,
        "fLight" : 0.4847469,
        "fSaturation" : 0.4929184,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1058,
        "fRed" : 0.2567406,
        "fGreen" : 0.7246687,
        "fBlue" : 0.6039343,
        "fHue" : 164.5189,
        "fLight" : 0.4907047,
        "fSaturation" : 0.476792,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1059,
        "fRed" : 0.267675,
        "fGreen" : 0.72565,
        "fBlue" : 0.598425,
        "fHue" : 163.332,
        "fLight" : 0.4966625,
        "fSaturation" : 0.4610525,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1060,
        "fRed" : 0.2786094,
        "fGreen" : 0.7266312,
        "fBlue" : 0.5929157,
        "fHue" : 162.0925,
        "fLight" : 0.5026203,
        "fSaturation" : 0.4503821,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1061,
        "fRed" : 0.2895437,
        "fGreen" : 0.7276125,
        "fBlue" : 0.5874063,
        "fHue" : 160.7967,
        "fLight" : 0.5085781,
        "fSaturation" : 0.4457155,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1062,
        "fRed" : 0.3004781,
        "fGreen" : 0.7285938,
        "fBlue" : 0.5818969,
        "fHue" : 159.4406,
        "fLight" : 0.514536,
        "fSaturation" : 0.4409344,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1063,
        "fRed" : 0.3114125,
        "fGreen" : 0.729575,
        "fBlue" : 0.5763875,
        "fHue" : 158.0199,
        "fLight" : 0.5204937,
        "fSaturation" : 0.4360344,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1064,
        "fRed" : 0.3223469,
        "fGreen" : 0.7305562,
        "fBlue" : 0.5708781,
        "fHue" : 156.53,
        "fLight" : 0.5264516,
        "fSaturation" : 0.4310113,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1065,
        "fRed" : 0.3332812,
        "fGreen" : 0.7315375,
        "fBlue" : 0.5653688,
        "fHue" : 154.9656,
        "fLight" : 0.5324094,
        "fSaturation" : 0.42586,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1066,
        "fRed" : 0.3442156,
        "fGreen" : 0.7325187,
        "fBlue" : 0.5598594,
        "fHue" : 153.3209,
        "fLight" : 0.5383672,
        "fSaturation" : 0.4205757,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1067,
        "fRed" : 0.35515,
        "fGreen" : 0.7335,
        "fBlue" : 0.55435,
        "fHue" : 151.5898,
        "fLight" : 0.544325,
        "fSaturation" : 0.4151533,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1068,
        "fRed" : 0.3660844,
        "fGreen" : 0.7344813,
        "fBlue" : 0.5488406,
        "fHue" : 149.7651,
        "fLight" : 0.5502828,
        "fSaturation" : 0.4095873,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1069,
        "fRed" : 0.3770187,
        "fGreen" : 0.7354625,
        "fBlue" : 0.5433313,
        "fHue" : 147.8391,
        "fLight" : 0.5562406,
        "fSaturation" : 0.4038717,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1070,
        "fRed" : 0.3879531,
        "fGreen" : 0.7364438,
        "fBlue" : 0.5378219,
        "fHue" : 145.8031,
        "fLight" : 0.5621985,
        "fSaturation" : 0.3980007,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1071,
        "fRed" : 0.3988875,
        "fGreen" : 0.737425,
        "fBlue" : 0.5323125,
        "fHue" : 143.6473,
        "fLight" : 0.5681562,
        "fSaturation" : 0.3919676,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1072,
        "fRed" : 0.4098219,
        "fGreen" : 0.7384062,
        "fBlue" : 0.5268031,
        "fHue" : 141.361,
        "fLight" : 0.5741141,
        "fSaturation" : 0.3857657,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1073,
        "fRed" : 0.4207563,
        "fGreen" : 0.7393875,
        "fBlue" : 0.5212938,
        "fHue" : 138.9318,
        "fLight" : 0.5800719,
        "fSaturation" : 0.3793879,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1074,
        "fRed" : 0.4316906,
        "fGreen" : 0.7403687,
        "fBlue" : 0.5157844,
        "fHue" : 136.3459,
        "fLight" : 0.5860296,
        "fSaturation" : 0.3728263,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1075,
        "fRed" : 0.442625,
        "fGreen" : 0.74135,
        "fBlue" : 0.510275,
        "fHue" : 133.5878,
        "fLight" : 0.5919875,
        "fSaturation" : 0.3660733,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1076,
        "fRed" : 0.4535594,
        "fGreen" : 0.7423313,
        "fBlue" : 0.5047656,
        "fHue" : 130.6395,
        "fLight" : 0.5979453,
        "fSaturation" : 0.3591202,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1077,
        "fRed" : 0.4644938,
        "fGreen" : 0.7433125,
        "fBlue" : 0.4992563,
        "fHue" : 127.4807,
        "fLight" : 0.6039031,
        "fSaturation" : 0.3519577,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1078,
        "fRed" : 0.4754281,
        "fGreen" : 0.7442937,
        "fBlue" : 0.4937469,
        "fHue" : 124.088,
        "fLight" : 0.609861,
        "fSaturation" : 0.3445767,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1079,
        "fRed" : 0.4863625,
        "fGreen" : 0.745275,
        "fBlue" : 0.4882375,
        "fHue" : 120.4345,
        "fLight" : 0.6158187,
        "fSaturation" : 0.3369666,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1080,
        "fRed" : 0.4972969,
        "fGreen" : 0.7462562,
        "fBlue" : 0.4827281,
        "fHue" : 116.683,
        "fLight" : 0.6144922,
        "fSaturation" : 0.3417935,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1081,
        "fRed" : 0.5082312,
        "fGreen" : 0.7472375,
        "fBlue" : 0.4772187,
        "fHue" : 113.1088,
        "fLight" : 0.6122282,
        "fSaturation" : 0.3481671,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1082,
        "fRed" : 0.5191656,
        "fGreen" : 0.7482188,
        "fBlue" : 0.4717094,
        "fHue" : 109.7024,
        "fLight" : 0.6099641,
        "fSaturation" : 0.3544666,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1083,
        "fRed" : 0.5301,
        "fGreen" : 0.7492,
        "fBlue" : 0.4662,
        "fHue" : 106.4523,
        "fLight" : 0.6077,
        "fSaturation" : 0.3606933,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1084,
        "fRed" : 0.5391156,
        "fGreen" : 0.7486875,
        "fBlue" : 0.4625656,
        "fHue" : 103.9474,
        "fLight" : 0.6056266,
        "fSaturation" : 0.362755,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1085,
        "fRed" : 0.5481312,
        "fGreen" : 0.748175,
        "fBlue" : 0.4589312,
        "fHue" : 101.4966,
        "fLight" : 0.6035531,
        "fSaturation" : 0.3647951,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1086,
        "fRed" : 0.5571468,
        "fGreen" : 0.7476625,
        "fBlue" : 0.4552969,
        "fHue" : 99.0981,
        "fLight" : 0.6014796,
        "fSaturation" : 0.3668139,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1087,
        "fRed" : 0.5661625,
        "fGreen" : 0.74715,
        "fBlue" : 0.4516625,
        "fHue" : 96.75028,
        "fLight" : 0.5994062,
        "fSaturation" : 0.3688119,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1088,
        "fRed" : 0.5751781,
        "fGreen" : 0.7466375,
        "fBlue" : 0.4480281,
        "fHue" : 94.45157,
        "fLight" : 0.5973328,
        "fSaturation" : 0.3707894,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1089,
        "fRed" : 0.5841938,
        "fGreen" : 0.746125,
        "fBlue" : 0.4443938,
        "fHue" : 92.20042,
        "fLight" : 0.5952594,
        "fSaturation" : 0.3727464,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1090,
        "fRed" : 0.5932094,
        "fGreen" : 0.7456125,
        "fBlue" : 0.4407594,
        "fHue" : 89.99538,
        "fLight" : 0.5931859,
        "fSaturation" : 0.3746836,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1091,
        "fRed" : 0.602225,
        "fGreen" : 0.7451,
        "fBlue" : 0.437125,
        "fHue" : 87.83505,
        "fLight" : 0.5911125,
        "fSaturation" : 0.3766012,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1092,
        "fRed" : 0.6112406,
        "fGreen" : 0.7445875,
        "fBlue" : 0.4334906,
        "fHue" : 85.71807,
        "fLight" : 0.5890391,
        "fSaturation" : 0.3784993,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1093,
        "fRed" : 0.6202562,
        "fGreen" : 0.744075,
        "fBlue" : 0.4298562,
        "fHue" : 83.64317,
        "fLight" : 0.5869656,
        "fSaturation" : 0.3803785,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1094,
        "fRed" : 0.6292719,
        "fGreen" : 0.7435625,
        "fBlue" : 0.4262219,
        "fHue" : 81.60908,
        "fLight" : 0.5848922,
        "fSaturation" : 0.3822388,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1095,
        "fRed" : 0.6382875,
        "fGreen" : 0.74305,
        "fBlue" : 0.4225875,
        "fHue" : 79.61462,
        "fLight" : 0.5828187,
        "fSaturation" : 0.3840806,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1096,
        "fRed" : 0.6473031,
        "fGreen" : 0.7425375,
        "fBlue" : 0.4189531,
        "fHue" : 77.65865,
        "fLight" : 0.5807453,
        "fSaturation" : 0.3859043,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1097,
        "fRed" : 0.6563187,
        "fGreen" : 0.742025,
        "fBlue" : 0.4153188,
        "fHue" : 75.74007,
        "fLight" : 0.5786719,
        "fSaturation" : 0.38771,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1098,
        "fRed" : 0.6653344,
        "fGreen" : 0.7415125,
        "fBlue" : 0.4116844,
        "fHue" : 73.85778,
        "fLight" : 0.5765984,
        "fSaturation" : 0.389498,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1099,
        "fRed" : 0.67435,
        "fGreen" : 0.741,
        "fBlue" : 0.40805,
        "fHue" : 72.01081,
        "fLight" : 0.574525,
        "fSaturation" : 0.3912686,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1100,
        "fRed" : 0.6833656,
        "fGreen" : 0.7404875,
        "fBlue" : 0.4044156,
        "fHue" : 70.19815,
        "fLight" : 0.5724516,
        "fSaturation" : 0.393022,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1101,
        "fRed" : 0.6923813,
        "fGreen" : 0.739975,
        "fBlue" : 0.4007812,
        "fHue" : 68.41885,
        "fLight" : 0.5703781,
        "fSaturation" : 0.3947585,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1102,
        "fRed" : 0.7013969,
        "fGreen" : 0.7394625,
        "fBlue" : 0.3971469,
        "fHue" : 66.67202,
        "fLight" : 0.5683047,
        "fSaturation" : 0.3964782,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1103,
        "fRed" : 0.7104125,
        "fGreen" : 0.73895,
        "fBlue" : 0.3935125,
        "fHue" : 64.95676,
        "fLight" : 0.5662313,
        "fSaturation" : 0.3981817,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1104,
        "fRed" : 0.7194281,
        "fGreen" : 0.7384375,
        "fBlue" : 0.3898781,
        "fHue" : 63.27222,
        "fLight" : 0.5641578,
        "fSaturation" : 0.3998687,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1105,
        "fRed" : 0.7284437,
        "fGreen" : 0.737925,
        "fBlue" : 0.3862438,
        "fHue" : 61.61759,
        "fLight" : 0.5620844,
        "fSaturation" : 0.40154,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1106,
        "fRed" : 0.7374594,
        "fGreen" : 0.7374125,
        "fBlue" : 0.3826094,
        "fHue" : 59.99207,
        "fLight" : 0.5600344,
        "fSaturation" : 0.4032702,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1107,
        "fRed" : 0.746475,
        "fGreen" : 0.7369,
        "fBlue" : 0.378975,
        "fHue" : 58.43674,
        "fLight" : 0.562725,
        "fSaturation" : 0.4202161,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1108,
        "fRed" : 0.7554906,
        "fGreen" : 0.7363875,
        "fBlue" : 0.3753406,
        "fHue" : 56.98492,
        "fLight" : 0.5654156,
        "fSaturation" : 0.4373719,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1109,
        "fRed" : 0.7645062,
        "fGreen" : 0.735875,
        "fBlue" : 0.3717062,
        "fHue" : 55.62659,
        "fLight" : 0.5681062,
        "fSaturation" : 0.4547414,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1110,
        "fRed" : 0.7735219,
        "fGreen" : 0.7353625,
        "fBlue" : 0.3680719,
        "fHue" : 54.35303,
        "fLight" : 0.5707969,
        "fSaturation" : 0.4723289,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1111,
        "fRed" : 0.7825375,
        "fGreen" : 0.73485,
        "fBlue" : 0.3644375,
        "fHue" : 53.15652,
        "fLight" : 0.5734875,
        "fSaturation" : 0.4901381,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1112,
        "fRed" : 0.7915531,
        "fGreen" : 0.7343375,
        "fBlue" : 0.3608031,
        "fHue" : 52.03033,
        "fLight" : 0.5761781,
        "fSaturation" : 0.5081734,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1113,
        "fRed" : 0.8005688,
        "fGreen" : 0.733825,
        "fBlue" : 0.3571688,
        "fHue" : 50.96838,
        "fLight" : 0.5788687,
        "fSaturation" : 0.5264392,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1114,
        "fRed" : 0.8095844,
        "fGreen" : 0.7333125,
        "fBlue" : 0.3535344,
        "fHue" : 49.96533,
        "fLight" : 0.5815594,
        "fSaturation" : 0.5449399,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1115,
        "fRed" : 0.8186,
        "fGreen" : 0.7328,
        "fBlue" : 0.3499,
        "fHue" : 49.01642,
        "fLight" : 0.58425,
        "fSaturation" : 0.5636801,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1116,
        "fRed" : 0.8241313,
        "fGreen" : 0.7344688,
        "fBlue" : 0.3451156,
        "fHue" : 48.76917,
        "fLight" : 0.5846235,
        "fSaturation" : 0.5766041,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1117,
        "fRed" : 0.8296625,
        "fGreen" : 0.7361375,
        "fBlue" : 0.3403313,
        "fHue" : 48.53232,
        "fLight" : 0.5849969,
        "fSaturation" : 0.5895513,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1118,
        "fRed" : 0.8351938,
        "fGreen" : 0.7378063,
        "fBlue" : 0.3355469,
        "fHue" : 48.30524,
        "fLight" : 0.5853703,
        "fSaturation" : 0.6025218,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1119,
        "fRed" : 0.840725,
        "fGreen" : 0.739475,
        "fBlue" : 0.3307625,
        "fHue" : 48.08737,
        "fLight" : 0.5857438,
        "fSaturation" : 0.6155158,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1120,
        "fRed" : 0.8462563,
        "fGreen" : 0.7411438,
        "fBlue" : 0.3259781,
        "fHue" : 47.87811,
        "fLight" : 0.5861172,
        "fSaturation" : 0.6285331,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1121,
        "fRed" : 0.8517875,
        "fGreen" : 0.7428125,
        "fBlue" : 0.3211938,
        "fHue" : 47.677,
        "fLight" : 0.5864906,
        "fSaturation" : 0.641574,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1122,
        "fRed" : 0.8573188,
        "fGreen" : 0.7444813,
        "fBlue" : 0.3164094,
        "fHue" : 47.48358,
        "fLight" : 0.5868641,
        "fSaturation" : 0.6546385,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1123,
        "fRed" : 0.86285,
        "fGreen" : 0.74615,
        "fBlue" : 0.311625,
        "fHue" : 47.29739,
        "fLight" : 0.5872375,
        "fSaturation" : 0.6677266,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1124,
        "fRed" : 0.8683813,
        "fGreen" : 0.7478188,
        "fBlue" : 0.3068406,
        "fHue" : 47.11804,
        "fLight" : 0.587611,
        "fSaturation" : 0.6808384,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1125,
        "fRed" : 0.8739125,
        "fGreen" : 0.7494875,
        "fBlue" : 0.3020563,
        "fHue" : 46.94516,
        "fLight" : 0.5879844,
        "fSaturation" : 0.693974,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1126,
        "fRed" : 0.8794438,
        "fGreen" : 0.7511563,
        "fBlue" : 0.2972719,
        "fHue" : 46.77838,
        "fLight" : 0.5883578,
        "fSaturation" : 0.7071334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1127,
        "fRed" : 0.884975,
        "fGreen" : 0.752825,
        "fBlue" : 0.2924875,
        "fHue" : 46.61743,
        "fLight" : 0.5887313,
        "fSaturation" : 0.7203168,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1128,
        "fRed" : 0.8905063,
        "fGreen" : 0.7544938,
        "fBlue" : 0.2877031,
        "fHue" : 46.46201,
        "fLight" : 0.5891047,
        "fSaturation" : 0.733524,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1129,
        "fRed" : 0.8960375,
        "fGreen" : 0.7561625,
        "fBlue" : 0.2829188,
        "fHue" : 46.3118,
        "fLight" : 0.5894781,
        "fSaturation" : 0.7467553,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1130,
        "fRed" : 0.9015688,
        "fGreen" : 0.7578313,
        "fBlue" : 0.2781344,
        "fHue" : 46.16653,
        "fLight" : 0.5898516,
        "fSaturation" : 0.7600107,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1131,
        "fRed" : 0.9071,
        "fGreen" : 0.7595,
        "fBlue" : 0.27335,
        "fHue" : 46.02603,
        "fLight" : 0.590225,
        "fSaturation" : 0.7732902,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1132,
        "fRed" : 0.9126313,
        "fGreen" : 0.7611688,
        "fBlue" : 0.2685656,
        "fHue" : 45.89001,
        "fLight" : 0.5905985,
        "fSaturation" : 0.786594,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1133,
        "fRed" : 0.9181625,
        "fGreen" : 0.7628375,
        "fBlue" : 0.2637812,
        "fHue" : 45.7583,
        "fLight" : 0.5909719,
        "fSaturation" : 0.7999221,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1134,
        "fRed" : 0.9236938,
        "fGreen" : 0.7645062,
        "fBlue" : 0.2589969,
        "fHue" : 45.63068,
        "fLight" : 0.5913453,
        "fSaturation" : 0.8132746,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1135,
        "fRed" : 0.929225,
        "fGreen" : 0.766175,
        "fBlue" : 0.2542125,
        "fHue" : 45.50693,
        "fLight" : 0.5917188,
        "fSaturation" : 0.8266515,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1136,
        "fRed" : 0.9347563,
        "fGreen" : 0.7678437,
        "fBlue" : 0.2494281,
        "fHue" : 45.38693,
        "fLight" : 0.5920922,
        "fSaturation" : 0.8400528,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1137,
        "fRed" : 0.9402875,
        "fGreen" : 0.7695125,
        "fBlue" : 0.2446437,
        "fHue" : 45.27048,
        "fLight" : 0.5924656,
        "fSaturation" : 0.8534786,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1138,
        "fRed" : 0.9458187,
        "fGreen" : 0.7711812,
        "fBlue" : 0.2398594,
        "fHue" : 45.15744,
        "fLight" : 0.5928391,
        "fSaturation" : 0.8669291,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1139,
        "fRed" : 0.95135,
        "fGreen" : 0.77285,
        "fBlue" : 0.235075,
        "fHue" : 45.04764,
        "fLight" : 0.5932125,
        "fSaturation" : 0.8804044,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1140,
        "fRed" : 0.9568812,
        "fGreen" : 0.7745187,
        "fBlue" : 0.2302906,
        "fHue" : 44.94098,
        "fLight" : 0.5935859,
        "fSaturation" : 0.8939043,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1141,
        "fRed" : 0.9624125,
        "fGreen" : 0.7761875,
        "fBlue" : 0.2255062,
        "fHue" : 44.83728,
        "fLight" : 0.5939593,
        "fSaturation" : 0.9074291,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1142,
        "fRed" : 0.9679437,
        "fGreen" : 0.7778562,
        "fBlue" : 0.2207219,
        "fHue" : 44.73645,
        "fLight" : 0.5943328,
        "fSaturation" : 0.9209789,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1143,
        "fRed" : 0.973475,
        "fGreen" : 0.779525,
        "fBlue" : 0.2159375,
        "fHue" : 44.6384,
        "fLight" : 0.5947062,
        "fSaturation" : 0.9345536,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1144,
        "fRed" : 0.9790062,
        "fGreen" : 0.7811937,
        "fBlue" : 0.2111531,
        "fHue" : 44.54294,
        "fLight" : 0.5950797,
        "fSaturation" : 0.9481533,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1145,
        "fRed" : 0.9845375,
        "fGreen" : 0.7828625,
        "fBlue" : 0.2063687,
        "fHue" : 44.45004,
        "fLight" : 0.5954531,
        "fSaturation" : 0.9617782,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1146,
        "fRed" : 0.9900687,
        "fGreen" : 0.7845312,
        "fBlue" : 0.2015844,
        "fHue" : 44.35956,
        "fLight" : 0.5958266,
        "fSaturation" : 0.9754282,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1147,
        "fRed" : 0.9956,
        "fGreen" : 0.7862,
        "fBlue" : 0.1968,
        "fHue" : 44.27139,
        "fLight" : 0.5962,
        "fSaturation" : 0.9891035,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1148,
        "fRed" : 0.995,
        "fGreen" : 0.7923563,
        "fBlue" : 0.1923344,
        "fHue" : 44.8522,
        "fLight" : 0.5936672,
        "fSaturation" : 0.9876949,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1149,
        "fRed" : 0.9944,
        "fGreen" : 0.7985125,
        "fBlue" : 0.1878687,
        "fHue" : 45.4274,
        "fLight" : 0.5911344,
        "fSaturation" : 0.9863036,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1150,
        "fRed" : 0.9938,
        "fGreen" : 0.8046687,
        "fBlue" : 0.1834031,
        "fHue" : 45.99713,
        "fLight" : 0.5886015,
        "fSaturation" : 0.9849293,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1151,
        "fRed" : 0.9932,
        "fGreen" : 0.810825,
        "fBlue" : 0.1789375,
        "fHue" : 46.56146,
        "fLight" : 0.5860687,
        "fSaturation" : 0.9835722,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1152,
        "fRed" : 0.9926,
        "fGreen" : 0.8169813,
        "fBlue" : 0.1744719,
        "fHue" : 47.12045,
        "fLight" : 0.583536,
        "fSaturation" : 0.9822315,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1153,
        "fRed" : 0.992,
        "fGreen" : 0.8231375,
        "fBlue" : 0.1700062,
        "fHue" : 47.67416,
        "fLight" : 0.5810031,
        "fSaturation" : 0.9809067,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1154,
        "fRed" : 0.9914,
        "fGreen" : 0.8292937,
        "fBlue" : 0.1655406,
        "fHue" : 48.22272,
        "fLight" : 0.5784703,
        "fSaturation" : 0.979598,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1155,
        "fRed" : 0.9908,
        "fGreen" : 0.83545,
        "fBlue" : 0.161075,
        "fHue" : 48.76614,
        "fLight" : 0.5759375,
        "fSaturation" : 0.9783052,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1156,
        "fRed" : 0.9902,
        "fGreen" : 0.8416063,
        "fBlue" : 0.1566094,
        "fHue" : 49.30457,
        "fLight" : 0.5734047,
        "fSaturation" : 0.9770274,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1157,
        "fRed" : 0.9896,
        "fGreen" : 0.8477625,
        "fBlue" : 0.1521437,
        "fHue" : 49.83798,
        "fLight" : 0.5708719,
        "fSaturation" : 0.9757648,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1158,
        "fRed" : 0.989,
        "fGreen" : 0.8539187,
        "fBlue" : 0.1476781,
        "fHue" : 50.36649,
        "fLight" : 0.568339,
        "fSaturation" : 0.974517,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1159,
        "fRed" : 0.9884,
        "fGreen" : 0.860075,
        "fBlue" : 0.1432125,
        "fHue" : 50.8902,
        "fLight" : 0.5658063,
        "fSaturation" : 0.9732838,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1160,
        "fRed" : 0.9878,
        "fGreen" : 0.8662313,
        "fBlue" : 0.1387469,
        "fHue" : 51.40912,
        "fLight" : 0.5632734,
        "fSaturation" : 0.9720649,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1161,
        "fRed" : 0.9872,
        "fGreen" : 0.8723875,
        "fBlue" : 0.1342812,
        "fHue" : 51.92331,
        "fLight" : 0.5607406,
        "fSaturation" : 0.9708601,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1162,
        "fRed" : 0.9866,
        "fGreen" : 0.8785437,
        "fBlue" : 0.1298156,
        "fHue" : 52.43289,
        "fLight" : 0.5582078,
        "fSaturation" : 0.969669,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1163,
        "fRed" : 0.986,
        "fGreen" : 0.8847,
        "fBlue" : 0.12535,
        "fHue" : 52.9379,
        "fLight" : 0.555675,
        "fSaturation" : 0.9684916,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1164,
        "fRed" : 0.9854,
        "fGreen" : 0.8908563,
        "fBlue" : 0.1208844,
        "fHue" : 53.43839,
        "fLight" : 0.5531422,
        "fSaturation" : 0.9673275,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1165,
        "fRed" : 0.9848,
        "fGreen" : 0.8970125,
        "fBlue" : 0.1164187,
        "fHue" : 53.93442,
        "fLight" : 0.5506094,
        "fSaturation" : 0.9661764,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1166,
        "fRed" : 0.9842,
        "fGreen" : 0.9031687,
        "fBlue" : 0.1119531,
        "fHue" : 54.42603,
        "fLight" : 0.5480766,
        "fSaturation" : 0.9650383,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1167,
        "fRed" : 0.9836,
        "fGreen" : 0.909325,
        "fBlue" : 0.1074875,
        "fHue" : 54.91333,
        "fLight" : 0.5455438,
        "fSaturation" : 0.963913,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1168,
        "fRed" : 0.983,
        "fGreen" : 0.9154813,
        "fBlue" : 0.1030219,
        "fHue" : 55.39633,
        "fLight" : 0.543011,
        "fSaturation" : 0.9628,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1169,
        "fRed" : 0.9824,
        "fGreen" : 0.9216375,
        "fBlue" : 0.09855625,
        "fHue" : 55.87512,
        "fLight" : 0.5404781,
        "fSaturation" : 0.9616993,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1170,
        "fRed" : 0.9818,
        "fGreen" : 0.9277937,
        "fBlue" : 0.09409063,
        "fHue" : 56.34973,
        "fLight" : 0.5379453,
        "fSaturation" : 0.9606107,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1171,
        "fRed" : 0.9812,
        "fGreen" : 0.93395,
        "fBlue" : 0.089625,
        "fHue" : 56.82022,
        "fLight" : 0.5354125,
        "fSaturation" : 0.9595339,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1172,
        "fRed" : 0.9806,
        "fGreen" : 0.9401063,
        "fBlue" : 0.08515938,
        "fHue" : 57.28668,
        "fLight" : 0.5328797,
        "fSaturation" : 0.958469,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1173,
        "fRed" : 0.98,
        "fGreen" : 0.9462625,
        "fBlue" : 0.08069375,
        "fHue" : 57.74908,
        "fLight" : 0.5303469,
        "fSaturation" : 0.9574154,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1174,
        "fRed" : 0.9794,
        "fGreen" : 0.9524187,
        "fBlue" : 0.07622813,
        "fHue" : 58.20758,
        "fLight" : 0.527814,
        "fSaturation" : 0.956373,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1175,
        "fRed" : 0.9788,
        "fGreen" : 0.958575,
        "fBlue" : 0.0717625,
        "fHue" : 58.66214,
        "fLight" : 0.5252813,
        "fSaturation" : 0.955342,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1176,
        "fRed" : 0.9782,
        "fGreen" : 0.9647313,
        "fBlue" : 0.06729688,
        "fHue" : 59.11282,
        "fLight" : 0.5227485,
        "fSaturation" : 0.9543219,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1177,
        "fRed" : 0.9776,
        "fGreen" : 0.9708875,
        "fBlue" : 0.06283125,
        "fHue" : 59.55972,
        "fLight" : 0.5202156,
        "fSaturation" : 0.9533123,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1178,
        "fRed" : 0.977,
        "fGreen" : 0.9770437,
        "fBlue" : 0.05836562,
        "fHue" : 60.00286,
        "fLight" : 0.5177047,
        "fSaturation" : 0.952402,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kRed_transparent",
        "fTitle" : "",
        "fNumber" : 1179,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 0,
        "fHue" : 360,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kBlue_transparent",
        "fTitle" : "",
        "fNumber" : 1180,
        "fRed" : 0,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "Color8_transparent",
        "fTitle" : "",
        "fNumber" : 1181,
        "fRed" : 0.35,
        "fGreen" : 0.83,
        "fBlue" : 0.33,
        "fHue" : 117.6,
        "fLight" : 0.58,
        "fSaturation" : 0.595238,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kMagenta_transparent",
        "fTitle" : "",
        "fNumber" : 1182,
        "fRed" : 1,
        "fGreen" : 0,
        "fBlue" : 1,
        "fHue" : 300,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kCyan_transparent",
        "fTitle" : "",
        "fNumber" : 1183,
        "fRed" : 0,
        "fGreen" : 1,
        "fBlue" : 1,
        "fHue" : 180,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kYellow_transparent",
        "fTitle" : "",
        "fNumber" : 1184,
        "fRed" : 1,
        "fGreen" : 1,
        "fBlue" : 0,
        "fHue" : 60,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1185,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1186,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1187,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1188,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1189,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1190,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1191,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1192,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "kOrange_transparent",
        "fTitle" : "",
        "fNumber" : 1193,
        "fRed" : 1,
        "fGreen" : 0.8,
        "fBlue" : 0,
        "fHue" : 48,
        "fLight" : 0.5,
        "fSaturation" : 1,
        "fAlpha" : 0.35
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "#7d7dff",
        "fTitle" : "",
        "fNumber" : 1194,
        "fRed" : 0.4901961,
        "fGreen" : 0.4901961,
        "fBlue" : 1,
        "fHue" : 240,
        "fLight" : 0.7450981,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "#efca00",
        "fTitle" : "",
        "fNumber" : 1195,
        "fRed" : 0.9372549,
        "fGreen" : 0.7921569,
        "fBlue" : 0,
        "fHue" : 50.7113,
        "fLight" : 0.4686275,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1196,
        "fRed" : 0.9490196,
        "fGreen" : 0.9529412,
        "fBlue" : 0.9019608,
        "fHue" : 64.61539,
        "fLight" : 0.927451,
        "fSaturation" : 0.3513515,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1197,
        "fRed" : 0.9480076,
        "fGreen" : 0.9523087,
        "fBlue" : 0.884883,
        "fHue" : 63.82739,
        "fLight" : 0.9185958,
        "fSaturation" : 0.4141412,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1198,
        "fRed" : 0.9469956,
        "fGreen" : 0.9516761,
        "fBlue" : 0.8678052,
        "fHue" : 63.34841,
        "fLight" : 0.9097407,
        "fSaturation" : 0.4646111,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1199,
        "fRed" : 0.9459835,
        "fGreen" : 0.9510437,
        "fBlue" : 0.8507274,
        "fHue" : 63.02651,
        "fLight" : 0.9008855,
        "fSaturation" : 0.5060627,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1200,
        "fRed" : 0.9449716,
        "fGreen" : 0.9504111,
        "fBlue" : 0.8336496,
        "fHue" : 62.79522,
        "fLight" : 0.8920304,
        "fSaturation" : 0.5407148,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1201,
        "fRed" : 0.9439595,
        "fGreen" : 0.9497786,
        "fBlue" : 0.8165718,
        "fHue" : 62.62107,
        "fLight" : 0.8831752,
        "fSaturation" : 0.5701137,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1202,
        "fRed" : 0.9429475,
        "fGreen" : 0.9491461,
        "fBlue" : 0.799494,
        "fHue" : 62.4852,
        "fLight" : 0.87432,
        "fSaturation" : 0.5953698,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1203,
        "fRed" : 0.9419355,
        "fGreen" : 0.9485136,
        "fBlue" : 0.7824162,
        "fHue" : 62.37625,
        "fLight" : 0.8654649,
        "fSaturation" : 0.6173017,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1204,
        "fRed" : 0.9409235,
        "fGreen" : 0.9478811,
        "fBlue" : 0.7653384,
        "fHue" : 62.28691,
        "fLight" : 0.8566098,
        "fSaturation" : 0.6365241,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1205,
        "fRed" : 0.9399114,
        "fGreen" : 0.9472486,
        "fBlue" : 0.7482606,
        "fHue" : 62.21234,
        "fLight" : 0.8477546,
        "fSaturation" : 0.6535106,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1206,
        "fRed" : 0.9388995,
        "fGreen" : 0.9466161,
        "fBlue" : 0.7311828,
        "fHue" : 62.14914,
        "fLight" : 0.8388994,
        "fSaturation" : 0.6686297,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1207,
        "fRed" : 0.9378874,
        "fGreen" : 0.9459835,
        "fBlue" : 0.714105,
        "fHue" : 62.09492,
        "fLight" : 0.8300443,
        "fSaturation" : 0.6821733,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1208,
        "fRed" : 0.9368754,
        "fGreen" : 0.9453511,
        "fBlue" : 0.6970272,
        "fHue" : 62.04789,
        "fLight" : 0.8211892,
        "fSaturation" : 0.6943759,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1209,
        "fRed" : 0.9358634,
        "fGreen" : 0.9447185,
        "fBlue" : 0.6799494,
        "fHue" : 62.00669,
        "fLight" : 0.8123339,
        "fSaturation" : 0.7054263,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1210,
        "fRed" : 0.9348513,
        "fGreen" : 0.944086,
        "fBlue" : 0.6628716,
        "fHue" : 61.97031,
        "fLight" : 0.8034788,
        "fSaturation" : 0.7154813,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1211,
        "fRed" : 0.9338393,
        "fGreen" : 0.9434535,
        "fBlue" : 0.6457938,
        "fHue" : 61.93795,
        "fLight" : 0.7946236,
        "fSaturation" : 0.7246687,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1212,
        "fRed" : 0.9328274,
        "fGreen" : 0.942821,
        "fBlue" : 0.628716,
        "fHue" : 61.90898,
        "fLight" : 0.7857685,
        "fSaturation" : 0.7330973,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1213,
        "fRed" : 0.9318153,
        "fGreen" : 0.9421885,
        "fBlue" : 0.6116382,
        "fHue" : 61.88289,
        "fLight" : 0.7769133,
        "fSaturation" : 0.7408563,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1214,
        "fRed" : 0.9308033,
        "fGreen" : 0.941556,
        "fBlue" : 0.5945604,
        "fHue" : 61.85928,
        "fLight" : 0.7680582,
        "fSaturation" : 0.7480229,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1215,
        "fRed" : 0.9297913,
        "fGreen" : 0.9409235,
        "fBlue" : 0.5774826,
        "fHue" : 61.8378,
        "fLight" : 0.759203,
        "fSaturation" : 0.7546625,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1216,
        "fRed" : 0.9287792,
        "fGreen" : 0.9402909,
        "fBlue" : 0.5604048,
        "fHue" : 61.81818,
        "fLight" : 0.7503479,
        "fSaturation" : 0.7608309,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1217,
        "fRed" : 0.9277672,
        "fGreen" : 0.9396585,
        "fBlue" : 0.543327,
        "fHue" : 61.8002,
        "fLight" : 0.7414927,
        "fSaturation" : 0.766577,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1218,
        "fRed" : 0.9267552,
        "fGreen" : 0.9390259,
        "fBlue" : 0.5262492,
        "fHue" : 61.78364,
        "fLight" : 0.7326376,
        "fSaturation" : 0.7719423,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1219,
        "fRed" : 0.9257432,
        "fGreen" : 0.9383934,
        "fBlue" : 0.5091714,
        "fHue" : 61.76834,
        "fLight" : 0.7237824,
        "fSaturation" : 0.7769635,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1220,
        "fRed" : 0.9247312,
        "fGreen" : 0.9377609,
        "fBlue" : 0.4920936,
        "fHue" : 61.75418,
        "fLight" : 0.7149273,
        "fSaturation" : 0.7816729,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1221,
        "fRed" : 0.9237192,
        "fGreen" : 0.9371284,
        "fBlue" : 0.4750158,
        "fHue" : 61.74104,
        "fLight" : 0.7060721,
        "fSaturation" : 0.7860985,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1222,
        "fRed" : 0.9227071,
        "fGreen" : 0.9364959,
        "fBlue" : 0.457938,
        "fHue" : 61.72879,
        "fLight" : 0.697217,
        "fSaturation" : 0.7902654,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1223,
        "fRed" : 0.9216951,
        "fGreen" : 0.9358634,
        "fBlue" : 0.4408602,
        "fHue" : 61.71735,
        "fLight" : 0.6883618,
        "fSaturation" : 0.7941952,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1224,
        "fRed" : 0.9206831,
        "fGreen" : 0.9352309,
        "fBlue" : 0.4237824,
        "fHue" : 61.70665,
        "fLight" : 0.6795067,
        "fSaturation" : 0.7979081,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1225,
        "fRed" : 0.9196711,
        "fGreen" : 0.9345983,
        "fBlue" : 0.4067046,
        "fHue" : 61.69662,
        "fLight" : 0.6706514,
        "fSaturation" : 0.801421,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1226,
        "fRed" : 0.9186591,
        "fGreen" : 0.9339659,
        "fBlue" : 0.3896268,
        "fHue" : 61.68719,
        "fLight" : 0.6617963,
        "fSaturation" : 0.8047504,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1227,
        "fRed" : 0.9176471,
        "fGreen" : 0.9333333,
        "fBlue" : 0.372549,
        "fHue" : 61.67832,
        "fLight" : 0.6529412,
        "fSaturation" : 0.8079096,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1228,
        "fRed" : 0.9180147,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3622549,
        "fHue" : 61.60944,
        "fLight" : 0.6477941,
        "fSaturation" : 0.8107167,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1229,
        "fRed" : 0.9183823,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3519608,
        "fHue" : 61.543,
        "fLight" : 0.642647,
        "fSaturation" : 0.813443,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1230,
        "fRed" : 0.91875,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3416667,
        "fHue" : 61.47887,
        "fLight" : 0.6375,
        "fSaturation" : 0.816092,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1231,
        "fRed" : 0.9191176,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3313726,
        "fHue" : 61.41694,
        "fLight" : 0.6323529,
        "fSaturation" : 0.8186667,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1232,
        "fRed" : 0.9194853,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3210784,
        "fHue" : 61.35709,
        "fLight" : 0.6272058,
        "fSaturation" : 0.8211702,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1233,
        "fRed" : 0.9198529,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3107843,
        "fHue" : 61.29922,
        "fLight" : 0.6220588,
        "fSaturation" : 0.8236057,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1234,
        "fRed" : 0.9202206,
        "fGreen" : 0.9333333,
        "fBlue" : 0.3004902,
        "fHue" : 61.24322,
        "fLight" : 0.6169118,
        "fSaturation" : 0.8259757,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1235,
        "fRed" : 0.9205883,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2901961,
        "fHue" : 61.18902,
        "fLight" : 0.6117647,
        "fSaturation" : 0.8282828,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1236,
        "fRed" : 0.9209559,
        "fGreen" : 0.9333333,
        "fBlue" : 0.279902,
        "fHue" : 61.13653,
        "fLight" : 0.6066176,
        "fSaturation" : 0.8305296,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1237,
        "fRed" : 0.9213235,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2696078,
        "fHue" : 61.08567,
        "fLight" : 0.6014706,
        "fSaturation" : 0.8327183,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1238,
        "fRed" : 0.9216912,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2593137,
        "fHue" : 61.03637,
        "fLight" : 0.5963235,
        "fSaturation" : 0.8348513,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1239,
        "fRed" : 0.9220588,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2490196,
        "fHue" : 60.98854,
        "fLight" : 0.5911765,
        "fSaturation" : 0.8369304,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1240,
        "fRed" : 0.9224265,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2387255,
        "fHue" : 60.94213,
        "fLight" : 0.5860294,
        "fSaturation" : 0.838958,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1241,
        "fRed" : 0.9227941,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2284314,
        "fHue" : 60.89708,
        "fLight" : 0.5808824,
        "fSaturation" : 0.8409356,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1242,
        "fRed" : 0.9231617,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2181372,
        "fHue" : 60.85332,
        "fLight" : 0.5757353,
        "fSaturation" : 0.8428653,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1243,
        "fRed" : 0.9235294,
        "fGreen" : 0.9333333,
        "fBlue" : 0.2078431,
        "fHue" : 60.81081,
        "fLight" : 0.5705882,
        "fSaturation" : 0.8447489,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1244,
        "fRed" : 0.9238971,
        "fGreen" : 0.9333333,
        "fBlue" : 0.197549,
        "fHue" : 60.76949,
        "fLight" : 0.5654412,
        "fSaturation" : 0.8465877,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1245,
        "fRed" : 0.9242647,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1872549,
        "fHue" : 60.7293,
        "fLight" : 0.5602942,
        "fSaturation" : 0.8483835,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1246,
        "fRed" : 0.9246324,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1769608,
        "fHue" : 60.69021,
        "fLight" : 0.5551471,
        "fSaturation" : 0.8501378,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1247,
        "fRed" : 0.925,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1666667,
        "fHue" : 60.65217,
        "fLight" : 0.55,
        "fSaturation" : 0.8518519,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1248,
        "fRed" : 0.9253677,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1563725,
        "fHue" : 60.61514,
        "fLight" : 0.544853,
        "fSaturation" : 0.8535272,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1249,
        "fRed" : 0.9257353,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1460784,
        "fHue" : 60.57908,
        "fLight" : 0.5397059,
        "fSaturation" : 0.8551651,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1250,
        "fRed" : 0.9261029,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1357843,
        "fHue" : 60.54395,
        "fLight" : 0.5345588,
        "fSaturation" : 0.8567667,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1251,
        "fRed" : 0.9264706,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1254902,
        "fHue" : 60.50971,
        "fLight" : 0.5294118,
        "fSaturation" : 0.8583334,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1252,
        "fRed" : 0.9268382,
        "fGreen" : 0.9333333,
        "fBlue" : 0.1151961,
        "fHue" : 60.47633,
        "fLight" : 0.5242647,
        "fSaturation" : 0.8598661,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1253,
        "fRed" : 0.9272059,
        "fGreen" : 0.9333333,
        "fBlue" : 0.104902,
        "fHue" : 60.44379,
        "fLight" : 0.5191177,
        "fSaturation" : 0.861366,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1254,
        "fRed" : 0.9275735,
        "fGreen" : 0.9333333,
        "fBlue" : 0.09460784,
        "fHue" : 60.41204,
        "fLight" : 0.5139706,
        "fSaturation" : 0.8628342,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1255,
        "fRed" : 0.9279412,
        "fGreen" : 0.9333333,
        "fBlue" : 0.08431373,
        "fHue" : 60.38106,
        "fLight" : 0.5088235,
        "fSaturation" : 0.8642714,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1256,
        "fRed" : 0.9283088,
        "fGreen" : 0.9333333,
        "fBlue" : 0.07401961,
        "fHue" : 60.35083,
        "fLight" : 0.5036765,
        "fSaturation" : 0.865679,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1257,
        "fRed" : 0.9286765,
        "fGreen" : 0.9333333,
        "fBlue" : 0.06372549,
        "fHue" : 60.32131,
        "fLight" : 0.4985294,
        "fSaturation" : 0.8721731,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1258,
        "fRed" : 0.9290441,
        "fGreen" : 0.9333333,
        "fBlue" : 0.05343137,
        "fHue" : 60.29248,
        "fLight" : 0.4933824,
        "fSaturation" : 0.8917039,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1259,
        "fRed" : 0.9294118,
        "fGreen" : 0.9333333,
        "fBlue" : 0.04313726,
        "fHue" : 60.26432,
        "fLight" : 0.4882353,
        "fSaturation" : 0.9116466,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1260,
        "fRed" : 0.9285539,
        "fGreen" : 0.9247549,
        "fBlue" : 0.04276961,
        "fHue" : 59.74268,
        "fLight" : 0.4856618,
        "fSaturation" : 0.9119354,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1261,
        "fRed" : 0.927696,
        "fGreen" : 0.9161765,
        "fBlue" : 0.04240196,
        "fHue" : 59.21927,
        "fLight" : 0.485049,
        "fSaturation" : 0.9125821,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1262,
        "fRed" : 0.9268382,
        "fGreen" : 0.907598,
        "fBlue" : 0.04203431,
        "fHue" : 58.69528,
        "fLight" : 0.4844363,
        "fSaturation" : 0.9132304,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1263,
        "fRed" : 0.9259804,
        "fGreen" : 0.8990196,
        "fBlue" : 0.04166667,
        "fHue" : 58.17075,
        "fLight" : 0.4838235,
        "fSaturation" : 0.9138804,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1264,
        "fRed" : 0.9251226,
        "fGreen" : 0.8904412,
        "fBlue" : 0.04129902,
        "fHue" : 57.6456,
        "fLight" : 0.4832108,
        "fSaturation" : 0.914532,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1265,
        "fRed" : 0.9242647,
        "fGreen" : 0.8818628,
        "fBlue" : 0.04093137,
        "fHue" : 57.11987,
        "fLight" : 0.4825981,
        "fSaturation" : 0.9151853,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1266,
        "fRed" : 0.9234068,
        "fGreen" : 0.8732843,
        "fBlue" : 0.04056372,
        "fHue" : 56.59357,
        "fLight" : 0.4819853,
        "fSaturation" : 0.9158404,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1267,
        "fRed" : 0.922549,
        "fGreen" : 0.8647059,
        "fBlue" : 0.04019608,
        "fHue" : 56.06668,
        "fLight" : 0.4813725,
        "fSaturation" : 0.916497,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1268,
        "fRed" : 0.9216912,
        "fGreen" : 0.8561274,
        "fBlue" : 0.03982843,
        "fHue" : 55.53918,
        "fLight" : 0.4807598,
        "fSaturation" : 0.9171553,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1269,
        "fRed" : 0.9208333,
        "fGreen" : 0.847549,
        "fBlue" : 0.03946079,
        "fHue" : 55.01111,
        "fLight" : 0.4801471,
        "fSaturation" : 0.9178152,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1270,
        "fRed" : 0.9199755,
        "fGreen" : 0.8389706,
        "fBlue" : 0.03909314,
        "fHue" : 54.48248,
        "fLight" : 0.4795343,
        "fSaturation" : 0.9184769,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1271,
        "fRed" : 0.9191176,
        "fGreen" : 0.8303922,
        "fBlue" : 0.03872549,
        "fHue" : 53.95325,
        "fLight" : 0.4789216,
        "fSaturation" : 0.9191402,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1272,
        "fRed" : 0.9182598,
        "fGreen" : 0.8218137,
        "fBlue" : 0.03835784,
        "fHue" : 53.4234,
        "fLight" : 0.4783088,
        "fSaturation" : 0.9198052,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1273,
        "fRed" : 0.917402,
        "fGreen" : 0.8132353,
        "fBlue" : 0.0379902,
        "fHue" : 52.89297,
        "fLight" : 0.4776961,
        "fSaturation" : 0.920472,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1274,
        "fRed" : 0.9165441,
        "fGreen" : 0.8046569,
        "fBlue" : 0.03762255,
        "fHue" : 52.36197,
        "fLight" : 0.4770834,
        "fSaturation" : 0.9211405,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1275,
        "fRed" : 0.9156862,
        "fGreen" : 0.7960784,
        "fBlue" : 0.0372549,
        "fHue" : 51.83035,
        "fLight" : 0.4764706,
        "fSaturation" : 0.9218106,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1276,
        "fRed" : 0.9148284,
        "fGreen" : 0.7875,
        "fBlue" : 0.03688725,
        "fHue" : 51.29816,
        "fLight" : 0.4758578,
        "fSaturation" : 0.9224827,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1277,
        "fRed" : 0.9139706,
        "fGreen" : 0.7789215,
        "fBlue" : 0.03651961,
        "fHue" : 50.76535,
        "fLight" : 0.4752451,
        "fSaturation" : 0.9231563,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1278,
        "fRed" : 0.9131128,
        "fGreen" : 0.7703431,
        "fBlue" : 0.03615196,
        "fHue" : 50.23196,
        "fLight" : 0.4746324,
        "fSaturation" : 0.9238317,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1279,
        "fRed" : 0.9122549,
        "fGreen" : 0.7617647,
        "fBlue" : 0.03578432,
        "fHue" : 49.698,
        "fLight" : 0.4740196,
        "fSaturation" : 0.9245088,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1280,
        "fRed" : 0.911397,
        "fGreen" : 0.7531863,
        "fBlue" : 0.03541667,
        "fHue" : 49.16339,
        "fLight" : 0.4734069,
        "fSaturation" : 0.9251877,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1281,
        "fRed" : 0.9105392,
        "fGreen" : 0.7446079,
        "fBlue" : 0.03504902,
        "fHue" : 48.62823,
        "fLight" : 0.4727941,
        "fSaturation" : 0.9258683,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1282,
        "fRed" : 0.9096814,
        "fGreen" : 0.7360294,
        "fBlue" : 0.03468137,
        "fHue" : 48.09244,
        "fLight" : 0.4721814,
        "fSaturation" : 0.9265507,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1283,
        "fRed" : 0.9088235,
        "fGreen" : 0.727451,
        "fBlue" : 0.03431373,
        "fHue" : 47.55606,
        "fLight" : 0.4715686,
        "fSaturation" : 0.9272349,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1284,
        "fRed" : 0.9079657,
        "fGreen" : 0.7188725,
        "fBlue" : 0.03394608,
        "fHue" : 47.01907,
        "fLight" : 0.4709559,
        "fSaturation" : 0.9279209,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1285,
        "fRed" : 0.9071078,
        "fGreen" : 0.7102941,
        "fBlue" : 0.03357843,
        "fHue" : 46.48148,
        "fLight" : 0.4703431,
        "fSaturation" : 0.9286086,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1286,
        "fRed" : 0.90625,
        "fGreen" : 0.7017157,
        "fBlue" : 0.03321078,
        "fHue" : 45.9433,
        "fLight" : 0.4697304,
        "fSaturation" : 0.9292983,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1287,
        "fRed" : 0.9053922,
        "fGreen" : 0.6931372,
        "fBlue" : 0.03284314,
        "fHue" : 45.40448,
        "fLight" : 0.4691176,
        "fSaturation" : 0.9299896,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1288,
        "fRed" : 0.9045343,
        "fGreen" : 0.6845588,
        "fBlue" : 0.03247549,
        "fHue" : 44.86508,
        "fLight" : 0.4685049,
        "fSaturation" : 0.9306828,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1289,
        "fRed" : 0.9036765,
        "fGreen" : 0.6759804,
        "fBlue" : 0.03210784,
        "fHue" : 44.32507,
        "fLight" : 0.4678921,
        "fSaturation" : 0.9313777,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1290,
        "fRed" : 0.9028186,
        "fGreen" : 0.667402,
        "fBlue" : 0.0317402,
        "fHue" : 43.78445,
        "fLight" : 0.4672794,
        "fSaturation" : 0.9320745,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1291,
        "fRed" : 0.9019608,
        "fGreen" : 0.6588235,
        "fBlue" : 0.03137255,
        "fHue" : 43.24326,
        "fLight" : 0.4666667,
        "fSaturation" : 0.9327731,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1292,
        "fRed" : 0.8997549,
        "fGreen" : 0.6506128,
        "fBlue" : 0.0314951,
        "fHue" : 42.78336,
        "fLight" : 0.465625,
        "fSaturation" : 0.9323595,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1293,
        "fRed" : 0.897549,
        "fGreen" : 0.6424019,
        "fBlue" : 0.03161765,
        "fHue" : 42.32098,
        "fLight" : 0.4645833,
        "fSaturation" : 0.9319441,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1294,
        "fRed" : 0.8953431,
        "fGreen" : 0.6341912,
        "fBlue" : 0.0317402,
        "fHue" : 41.85611,
        "fLight" : 0.4635417,
        "fSaturation" : 0.9315268,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1295,
        "fRed" : 0.8931373,
        "fGreen" : 0.6259804,
        "fBlue" : 0.03186275,
        "fHue" : 41.38873,
        "fLight" : 0.4625,
        "fSaturation" : 0.9311076,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1296,
        "fRed" : 0.8909314,
        "fGreen" : 0.6177696,
        "fBlue" : 0.03198529,
        "fHue" : 40.91882,
        "fLight" : 0.4614583,
        "fSaturation" : 0.9306865,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1297,
        "fRed" : 0.8887255,
        "fGreen" : 0.6095588,
        "fBlue" : 0.03210784,
        "fHue" : 40.44635,
        "fLight" : 0.4604167,
        "fSaturation" : 0.9302635,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1298,
        "fRed" : 0.8865196,
        "fGreen" : 0.601348,
        "fBlue" : 0.03223039,
        "fHue" : 39.97131,
        "fLight" : 0.459375,
        "fSaturation" : 0.9298387,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1299,
        "fRed" : 0.8843137,
        "fGreen" : 0.5931373,
        "fBlue" : 0.03235294,
        "fHue" : 39.49368,
        "fLight" : 0.4583333,
        "fSaturation" : 0.9294118,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1300,
        "fRed" : 0.8821079,
        "fGreen" : 0.5849265,
        "fBlue" : 0.03247549,
        "fHue" : 39.01343,
        "fLight" : 0.4572917,
        "fSaturation" : 0.928983,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1301,
        "fRed" : 0.8799019,
        "fGreen" : 0.5767157,
        "fBlue" : 0.03259804,
        "fHue" : 38.53052,
        "fLight" : 0.45625,
        "fSaturation" : 0.9285523,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1302,
        "fRed" : 0.8776961,
        "fGreen" : 0.5685049,
        "fBlue" : 0.03272059,
        "fHue" : 38.04495,
        "fLight" : 0.4552083,
        "fSaturation" : 0.9281196,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1303,
        "fRed" : 0.8754902,
        "fGreen" : 0.5602941,
        "fBlue" : 0.03284314,
        "fHue" : 37.55673,
        "fLight" : 0.4541667,
        "fSaturation" : 0.9276849,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1304,
        "fRed" : 0.8732843,
        "fGreen" : 0.5520833,
        "fBlue" : 0.03296569,
        "fHue" : 37.06577,
        "fLight" : 0.453125,
        "fSaturation" : 0.9272482,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1305,
        "fRed" : 0.8710784,
        "fGreen" : 0.5438725,
        "fBlue" : 0.03308824,
        "fHue" : 36.57208,
        "fLight" : 0.4520833,
        "fSaturation" : 0.9268094,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1306,
        "fRed" : 0.8688725,
        "fGreen" : 0.5356618,
        "fBlue" : 0.03321078,
        "fHue" : 36.07568,
        "fLight" : 0.4510416,
        "fSaturation" : 0.9263688,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1307,
        "fRed" : 0.8666667,
        "fGreen" : 0.527451,
        "fBlue" : 0.03333334,
        "fHue" : 35.57648,
        "fLight" : 0.45,
        "fSaturation" : 0.9259259,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1308,
        "fRed" : 0.8644608,
        "fGreen" : 0.5192402,
        "fBlue" : 0.03345588,
        "fHue" : 35.07446,
        "fLight" : 0.4489583,
        "fSaturation" : 0.925481,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1309,
        "fRed" : 0.8622549,
        "fGreen" : 0.5110294,
        "fBlue" : 0.03357843,
        "fHue" : 34.56964,
        "fLight" : 0.4479167,
        "fSaturation" : 0.9250342,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1310,
        "fRed" : 0.860049,
        "fGreen" : 0.5028186,
        "fBlue" : 0.03370098,
        "fHue" : 34.06198,
        "fLight" : 0.446875,
        "fSaturation" : 0.9245852,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1311,
        "fRed" : 0.8578432,
        "fGreen" : 0.4946078,
        "fBlue" : 0.03382353,
        "fHue" : 33.55145,
        "fLight" : 0.4458334,
        "fSaturation" : 0.9241341,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1312,
        "fRed" : 0.8556373,
        "fGreen" : 0.4863971,
        "fBlue" : 0.03394608,
        "fHue" : 33.03802,
        "fLight" : 0.4447917,
        "fSaturation" : 0.9236809,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1313,
        "fRed" : 0.8534313,
        "fGreen" : 0.4781863,
        "fBlue" : 0.03406863,
        "fHue" : 32.5217,
        "fLight" : 0.44375,
        "fSaturation" : 0.9232256,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1314,
        "fRed" : 0.8512255,
        "fGreen" : 0.4699755,
        "fBlue" : 0.03419118,
        "fHue" : 32.00241,
        "fLight" : 0.4427083,
        "fSaturation" : 0.9227681,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1315,
        "fRed" : 0.8490196,
        "fGreen" : 0.4617647,
        "fBlue" : 0.03431373,
        "fHue" : 31.48013,
        "fLight" : 0.4416667,
        "fSaturation" : 0.9223085,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1316,
        "fRed" : 0.8468137,
        "fGreen" : 0.4535539,
        "fBlue" : 0.03443627,
        "fHue" : 30.9549,
        "fLight" : 0.440625,
        "fSaturation" : 0.9218467,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1317,
        "fRed" : 0.8446078,
        "fGreen" : 0.4453431,
        "fBlue" : 0.03455883,
        "fHue" : 30.42664,
        "fLight" : 0.4395833,
        "fSaturation" : 0.9213827,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1318,
        "fRed" : 0.842402,
        "fGreen" : 0.4371324,
        "fBlue" : 0.03468137,
        "fHue" : 29.89532,
        "fLight" : 0.4385417,
        "fSaturation" : 0.9209166,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1319,
        "fRed" : 0.8401961,
        "fGreen" : 0.4289216,
        "fBlue" : 0.03480392,
        "fHue" : 29.36093,
        "fLight" : 0.4375,
        "fSaturation" : 0.9204482,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1320,
        "fRed" : 0.8379902,
        "fGreen" : 0.4207108,
        "fBlue" : 0.03492647,
        "fHue" : 28.82343,
        "fLight" : 0.4364583,
        "fSaturation" : 0.9199775,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1321,
        "fRed" : 0.8357843,
        "fGreen" : 0.4125,
        "fBlue" : 0.03504902,
        "fHue" : 28.28284,
        "fLight" : 0.4354167,
        "fSaturation" : 0.9195046,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1322,
        "fRed" : 0.8335784,
        "fGreen" : 0.4042892,
        "fBlue" : 0.03517157,
        "fHue" : 27.73907,
        "fLight" : 0.434375,
        "fSaturation" : 0.9190295,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1323,
        "fRed" : 0.8313726,
        "fGreen" : 0.3960784,
        "fBlue" : 0.03529412,
        "fHue" : 27.19211,
        "fLight" : 0.4333333,
        "fSaturation" : 0.918552,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1324,
        "fRed" : 0.8245098,
        "fGreen" : 0.3892157,
        "fBlue" : 0.03455883,
        "fHue" : 26.93762,
        "fLight" : 0.4295343,
        "fSaturation" : 0.9195435,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1325,
        "fRed" : 0.817647,
        "fGreen" : 0.3823529,
        "fBlue" : 0.03382353,
        "fHue" : 26.67917,
        "fLight" : 0.4257353,
        "fSaturation" : 0.9205526,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1326,
        "fRed" : 0.8107843,
        "fGreen" : 0.3754902,
        "fBlue" : 0.03308824,
        "fHue" : 26.41663,
        "fLight" : 0.4219363,
        "fSaturation" : 0.9215801,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1327,
        "fRed" : 0.8039216,
        "fGreen" : 0.3686275,
        "fBlue" : 0.03235294,
        "fHue" : 26.14993,
        "fLight" : 0.4181373,
        "fSaturation" : 0.9226261,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1328,
        "fRed" : 0.7970588,
        "fGreen" : 0.3617647,
        "fBlue" : 0.03161765,
        "fHue" : 25.87897,
        "fLight" : 0.4143382,
        "fSaturation" : 0.9236912,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1329,
        "fRed" : 0.7901961,
        "fGreen" : 0.354902,
        "fBlue" : 0.03088235,
        "fHue" : 25.60361,
        "fLight" : 0.4105392,
        "fSaturation" : 0.9247761,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1330,
        "fRed" : 0.7833334,
        "fGreen" : 0.3480392,
        "fBlue" : 0.03014706,
        "fHue" : 25.32379,
        "fLight" : 0.4067402,
        "fSaturation" : 0.9258813,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1331,
        "fRed" : 0.7764706,
        "fGreen" : 0.3411765,
        "fBlue" : 0.02941176,
        "fHue" : 25.03937,
        "fLight" : 0.4029412,
        "fSaturation" : 0.9270073,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1332,
        "fRed" : 0.7696078,
        "fGreen" : 0.3343137,
        "fBlue" : 0.02867647,
        "fHue" : 24.75024,
        "fLight" : 0.3991421,
        "fSaturation" : 0.9281548,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1333,
        "fRed" : 0.7627451,
        "fGreen" : 0.327451,
        "fBlue" : 0.02794118,
        "fHue" : 24.4563,
        "fLight" : 0.3953431,
        "fSaturation" : 0.9293243,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1334,
        "fRed" : 0.7558824,
        "fGreen" : 0.3205882,
        "fBlue" : 0.02720588,
        "fHue" : 24.15741,
        "fLight" : 0.3915441,
        "fSaturation" : 0.9305164,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1335,
        "fRed" : 0.7490196,
        "fGreen" : 0.3137255,
        "fBlue" : 0.02647059,
        "fHue" : 23.85345,
        "fLight" : 0.3877451,
        "fSaturation" : 0.9317319,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1336,
        "fRed" : 0.7421569,
        "fGreen" : 0.3068627,
        "fBlue" : 0.02573529,
        "fHue" : 23.54431,
        "fLight" : 0.3839461,
        "fSaturation" : 0.9329715,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1337,
        "fRed" : 0.7352941,
        "fGreen" : 0.3,
        "fBlue" : 0.025,
        "fHue" : 23.22983,
        "fLight" : 0.380147,
        "fSaturation" : 0.934236,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1338,
        "fRed" : 0.7284313,
        "fGreen" : 0.2931373,
        "fBlue" : 0.02426471,
        "fHue" : 22.90985,
        "fLight" : 0.376348,
        "fSaturation" : 0.9355259,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1339,
        "fRed" : 0.7215686,
        "fGreen" : 0.2862745,
        "fBlue" : 0.02352941,
        "fHue" : 22.58426,
        "fLight" : 0.372549,
        "fSaturation" : 0.9368421,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1340,
        "fRed" : 0.7147059,
        "fGreen" : 0.2794118,
        "fBlue" : 0.02279412,
        "fHue" : 22.25293,
        "fLight" : 0.36875,
        "fSaturation" : 0.9381854,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1341,
        "fRed" : 0.7078431,
        "fGreen" : 0.272549,
        "fBlue" : 0.02205882,
        "fHue" : 21.91565,
        "fLight" : 0.364951,
        "fSaturation" : 0.9395567,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1342,
        "fRed" : 0.7009804,
        "fGreen" : 0.2656863,
        "fBlue" : 0.02132353,
        "fHue" : 21.5723,
        "fLight" : 0.3611519,
        "fSaturation" : 0.940957,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1343,
        "fRed" : 0.6941177,
        "fGreen" : 0.2588235,
        "fBlue" : 0.02058824,
        "fHue" : 21.22272,
        "fLight" : 0.3573529,
        "fSaturation" : 0.9423869,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1344,
        "fRed" : 0.6872549,
        "fGreen" : 0.2519608,
        "fBlue" : 0.01985294,
        "fHue" : 20.8667,
        "fLight" : 0.3535539,
        "fSaturation" : 0.9438475,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1345,
        "fRed" : 0.6803921,
        "fGreen" : 0.245098,
        "fBlue" : 0.01911765,
        "fHue" : 20.50409,
        "fLight" : 0.3497549,
        "fSaturation" : 0.9453399,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1346,
        "fRed" : 0.6735294,
        "fGreen" : 0.2382353,
        "fBlue" : 0.01838235,
        "fHue" : 20.13467,
        "fLight" : 0.3459559,
        "fSaturation" : 0.946865,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1347,
        "fRed" : 0.6666667,
        "fGreen" : 0.2313726,
        "fBlue" : 0.01764706,
        "fHue" : 19.7583,
        "fLight" : 0.3421569,
        "fSaturation" : 0.948424,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1348,
        "fRed" : 0.6598039,
        "fGreen" : 0.2245098,
        "fBlue" : 0.01691177,
        "fHue" : 19.37476,
        "fLight" : 0.3383578,
        "fSaturation" : 0.9500182,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1349,
        "fRed" : 0.6529412,
        "fGreen" : 0.2176471,
        "fBlue" : 0.01617647,
        "fHue" : 18.98383,
        "fLight" : 0.3345588,
        "fSaturation" : 0.9516484,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1350,
        "fRed" : 0.6460784,
        "fGreen" : 0.2107843,
        "fBlue" : 0.01544118,
        "fHue" : 18.5853,
        "fLight" : 0.3307598,
        "fSaturation" : 0.953316,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1351,
        "fRed" : 0.6392157,
        "fGreen" : 0.2039216,
        "fBlue" : 0.01470588,
        "fHue" : 18.17896,
        "fLight" : 0.3269608,
        "fSaturation" : 0.9550225,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1352,
        "fRed" : 0.6323529,
        "fGreen" : 0.1970588,
        "fBlue" : 0.01397059,
        "fHue" : 17.76456,
        "fLight" : 0.3231618,
        "fSaturation" : 0.956769,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1353,
        "fRed" : 0.6254902,
        "fGreen" : 0.1901961,
        "fBlue" : 0.01323529,
        "fHue" : 17.34189,
        "fLight" : 0.3193627,
        "fSaturation" : 0.9585572,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1354,
        "fRed" : 0.6186274,
        "fGreen" : 0.1833333,
        "fBlue" : 0.0125,
        "fHue" : 16.91064,
        "fLight" : 0.3155637,
        "fSaturation" : 0.9603884,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1355,
        "fRed" : 0.6117647,
        "fGreen" : 0.1764706,
        "fBlue" : 0.01176471,
        "fHue" : 16.47058,
        "fLight" : 0.3117647,
        "fSaturation" : 0.9622642,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1356,
        "fRed" : 0.6047794,
        "fGreen" : 0.1709559,
        "fBlue" : 0.01151961,
        "fHue" : 16.12476,
        "fLight" : 0.3081495,
        "fSaturation" : 0.9626168,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1357,
        "fRed" : 0.5977941,
        "fGreen" : 0.1654412,
        "fBlue" : 0.01127451,
        "fHue" : 15.771,
        "fLight" : 0.3045343,
        "fSaturation" : 0.9629778,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1358,
        "fRed" : 0.5908088,
        "fGreen" : 0.1599265,
        "fBlue" : 0.01102941,
        "fHue" : 15.409,
        "fLight" : 0.3009191,
        "fSaturation" : 0.9633476,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1359,
        "fRed" : 0.5838235,
        "fGreen" : 0.1544118,
        "fBlue" : 0.01078431,
        "fHue" : 15.03848,
        "fLight" : 0.2973039,
        "fSaturation" : 0.9637262,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1360,
        "fRed" : 0.5768383,
        "fGreen" : 0.1488971,
        "fBlue" : 0.01053922,
        "fHue" : 14.65915,
        "fLight" : 0.2936887,
        "fSaturation" : 0.9641142,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1361,
        "fRed" : 0.5698529,
        "fGreen" : 0.1433824,
        "fBlue" : 0.01029412,
        "fHue" : 14.27069,
        "fLight" : 0.2900735,
        "fSaturation" : 0.964512,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1362,
        "fRed" : 0.5628676,
        "fGreen" : 0.1378676,
        "fBlue" : 0.01004902,
        "fHue" : 13.87274,
        "fLight" : 0.2864583,
        "fSaturation" : 0.9649197,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1363,
        "fRed" : 0.5558823,
        "fGreen" : 0.1323529,
        "fBlue" : 0.009803922,
        "fHue" : 13.465,
        "fLight" : 0.2828431,
        "fSaturation" : 0.9653379,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1364,
        "fRed" : 0.5488971,
        "fGreen" : 0.1268382,
        "fBlue" : 0.009558824,
        "fHue" : 13.04703,
        "fLight" : 0.2792279,
        "fSaturation" : 0.965767,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1365,
        "fRed" : 0.5419118,
        "fGreen" : 0.1213235,
        "fBlue" : 0.009313726,
        "fHue" : 12.6185,
        "fLight" : 0.2756127,
        "fSaturation" : 0.9662073,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1366,
        "fRed" : 0.5349265,
        "fGreen" : 0.1158088,
        "fBlue" : 0.009068628,
        "fHue" : 12.17899,
        "fLight" : 0.2719975,
        "fSaturation" : 0.9666592,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1367,
        "fRed" : 0.5279412,
        "fGreen" : 0.1102941,
        "fBlue" : 0.00882353,
        "fHue" : 11.72806,
        "fLight" : 0.2683823,
        "fSaturation" : 0.9671233,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1368,
        "fRed" : 0.5209559,
        "fGreen" : 0.1047794,
        "fBlue" : 0.008578432,
        "fHue" : 11.26526,
        "fLight" : 0.2647671,
        "fSaturation" : 0.9676001,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1369,
        "fRed" : 0.5139706,
        "fGreen" : 0.0992647,
        "fBlue" : 0.008333334,
        "fHue" : 10.7901,
        "fLight" : 0.261152,
        "fSaturation" : 0.9680901,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1370,
        "fRed" : 0.5069853,
        "fGreen" : 0.09375,
        "fBlue" : 0.008088236,
        "fHue" : 10.30212,
        "fLight" : 0.2575368,
        "fSaturation" : 0.9685939,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1371,
        "fRed" : 0.5,
        "fGreen" : 0.0882353,
        "fBlue" : 0.007843138,
        "fHue" : 9.800781,
        "fLight" : 0.2539216,
        "fSaturation" : 0.969112,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1372,
        "fRed" : 0.4930147,
        "fGreen" : 0.08272059,
        "fBlue" : 0.007598039,
        "fHue" : 9.285522,
        "fLight" : 0.2503064,
        "fSaturation" : 0.969645,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1373,
        "fRed" : 0.4860294,
        "fGreen" : 0.07720588,
        "fBlue" : 0.007352941,
        "fHue" : 8.755768,
        "fLight" : 0.2466912,
        "fSaturation" : 0.9701937,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1374,
        "fRed" : 0.4790441,
        "fGreen" : 0.07169118,
        "fBlue" : 0.007107843,
        "fHue" : 8.210846,
        "fLight" : 0.243076,
        "fSaturation" : 0.9707587,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1375,
        "fRed" : 0.4720588,
        "fGreen" : 0.06617647,
        "fBlue" : 0.006862745,
        "fHue" : 7.650146,
        "fLight" : 0.2394608,
        "fSaturation" : 0.9713408,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1376,
        "fRed" : 0.4650735,
        "fGreen" : 0.06066176,
        "fBlue" : 0.006617647,
        "fHue" : 7.072968,
        "fLight" : 0.2358456,
        "fSaturation" : 0.9719408,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1377,
        "fRed" : 0.4580882,
        "fGreen" : 0.05514706,
        "fBlue" : 0.006372549,
        "fHue" : 6.478577,
        "fLight" : 0.2322304,
        "fSaturation" : 0.9725594,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1378,
        "fRed" : 0.4511029,
        "fGreen" : 0.04963235,
        "fBlue" : 0.006127451,
        "fHue" : 5.86615,
        "fLight" : 0.2286152,
        "fSaturation" : 0.9731976,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1379,
        "fRed" : 0.4441176,
        "fGreen" : 0.04411765,
        "fBlue" : 0.005882353,
        "fHue" : 5.234894,
        "fLight" : 0.225,
        "fSaturation" : 0.9738562,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1380,
        "fRed" : 0.4371324,
        "fGreen" : 0.03860294,
        "fBlue" : 0.005637255,
        "fHue" : 4.583923,
        "fLight" : 0.2213848,
        "fSaturation" : 0.9745364,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1381,
        "fRed" : 0.4301471,
        "fGreen" : 0.03308824,
        "fBlue" : 0.005392157,
        "fHue" : 3.912292,
        "fLight" : 0.2177696,
        "fSaturation" : 0.9752392,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1382,
        "fRed" : 0.4231618,
        "fGreen" : 0.02757353,
        "fBlue" : 0.005147059,
        "fHue" : 3.218994,
        "fLight" : 0.2141544,
        "fSaturation" : 0.9759656,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1383,
        "fRed" : 0.4161765,
        "fGreen" : 0.02205882,
        "fBlue" : 0.004901961,
        "fHue" : 2.502991,
        "fLight" : 0.2105392,
        "fSaturation" : 0.9767171,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1384,
        "fRed" : 0.4091912,
        "fGreen" : 0.01654412,
        "fBlue" : 0.004656863,
        "fHue" : 1.763092,
        "fLight" : 0.206924,
        "fSaturation" : 0.9774949,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1385,
        "fRed" : 0.4022059,
        "fGreen" : 0.01102941,
        "fBlue" : 0.004411765,
        "fHue" : 0.9981689,
        "fLight" : 0.2033088,
        "fSaturation" : 0.9783002,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1386,
        "fRed" : 0.3952206,
        "fGreen" : 0.005514706,
        "fBlue" : 0.004166667,
        "fHue" : 0.2068481,
        "fLight" : 0.1996936,
        "fSaturation" : 0.9791347,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1387,
        "fRed" : 0.3882353,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.394,
        "fLight" : 0.1941177,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1388,
        "fRed" : 0.3816176,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3834,
        "fLight" : 0.1908088,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1389,
        "fRed" : 0.375,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3726,
        "fLight" : 0.1875,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1390,
        "fRed" : 0.3683824,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3613,
        "fLight" : 0.1841912,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1391,
        "fRed" : 0.3617647,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3496,
        "fLight" : 0.1808823,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1392,
        "fRed" : 0.3551471,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3375,
        "fLight" : 0.1775735,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1393,
        "fRed" : 0.3485294,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3249,
        "fLight" : 0.1742647,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1394,
        "fRed" : 0.3419118,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.3118,
        "fLight" : 0.1709559,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1395,
        "fRed" : 0.3352941,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2982,
        "fLight" : 0.1676471,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1396,
        "fRed" : 0.3286765,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2841,
        "fLight" : 0.1643382,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1397,
        "fRed" : 0.3220588,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2694,
        "fLight" : 0.1610294,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1398,
        "fRed" : 0.3154412,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2541,
        "fLight" : 0.1577206,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1399,
        "fRed" : 0.3088235,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2381,
        "fLight" : 0.1544118,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1400,
        "fRed" : 0.3022059,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.2214,
        "fLight" : 0.1511029,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1401,
        "fRed" : 0.2955882,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.204,
        "fLight" : 0.1477941,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1402,
        "fRed" : 0.2889706,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.1858,
        "fLight" : 0.1444853,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1403,
        "fRed" : 0.282353,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.1667,
        "fLight" : 0.1411765,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1404,
        "fRed" : 0.2757353,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.1467,
        "fLight" : 0.1378676,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1405,
        "fRed" : 0.2691177,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.1257,
        "fLight" : 0.1345588,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1406,
        "fRed" : 0.2625,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.1036,
        "fLight" : 0.13125,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1407,
        "fRed" : 0.2558824,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.0805,
        "fLight" : 0.1279412,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1408,
        "fRed" : 0.2492647,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.0561,
        "fLight" : 0.1246324,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1409,
        "fRed" : 0.2426471,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.0303,
        "fLight" : 0.1213235,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1410,
        "fRed" : 0.2360294,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 359.0031,
        "fLight" : 0.1180147,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1411,
        "fRed" : 0.2294118,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.9744,
        "fLight" : 0.1147059,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1412,
        "fRed" : 0.2227941,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.9439,
        "fLight" : 0.1113971,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1413,
        "fRed" : 0.2161765,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.9116,
        "fLight" : 0.1080882,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1414,
        "fRed" : 0.2095588,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.8772,
        "fLight" : 0.1047794,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1415,
        "fRed" : 0.2029412,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.8406,
        "fLight" : 0.1014706,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1416,
        "fRed" : 0.1963235,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.8015,
        "fLight" : 0.09816176,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1417,
        "fRed" : 0.1897059,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.7597,
        "fLight" : 0.09485294,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1418,
        "fRed" : 0.1830882,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.7149,
        "fLight" : 0.09154411,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1419,
        "fRed" : 0.1764706,
        "fGreen" : 0,
        "fBlue" : 0.003921569,
        "fHue" : 358.6667,
        "fLight" : 0.0882353,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1420,
        "fRed" : 0.1709559,
        "fGreen" : 0,
        "fBlue" : 0.00379902,
        "fHue" : 358.6667,
        "fLight" : 0.08547794,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1421,
        "fRed" : 0.1654412,
        "fGreen" : 0,
        "fBlue" : 0.003676471,
        "fHue" : 358.6667,
        "fLight" : 0.08272059,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1422,
        "fRed" : 0.1599265,
        "fGreen" : 0,
        "fBlue" : 0.003553922,
        "fHue" : 358.6667,
        "fLight" : 0.07996324,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1423,
        "fRed" : 0.1544118,
        "fGreen" : 0,
        "fBlue" : 0.003431373,
        "fHue" : 358.6667,
        "fLight" : 0.07720588,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1424,
        "fRed" : 0.1488971,
        "fGreen" : 0,
        "fBlue" : 0.003308824,
        "fHue" : 358.6667,
        "fLight" : 0.07444853,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1425,
        "fRed" : 0.1433824,
        "fGreen" : 0,
        "fBlue" : 0.003186275,
        "fHue" : 358.6667,
        "fLight" : 0.07169118,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1426,
        "fRed" : 0.1378676,
        "fGreen" : 0,
        "fBlue" : 0.003063726,
        "fHue" : 358.6667,
        "fLight" : 0.06893382,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1427,
        "fRed" : 0.1323529,
        "fGreen" : 0,
        "fBlue" : 0.002941177,
        "fHue" : 358.6667,
        "fLight" : 0.06617647,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1428,
        "fRed" : 0.1268382,
        "fGreen" : 0,
        "fBlue" : 0.002818628,
        "fHue" : 358.6667,
        "fLight" : 0.06341912,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1429,
        "fRed" : 0.1213235,
        "fGreen" : 0,
        "fBlue" : 0.002696079,
        "fHue" : 358.6667,
        "fLight" : 0.06066176,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1430,
        "fRed" : 0.1158088,
        "fGreen" : 0,
        "fBlue" : 0.002573529,
        "fHue" : 358.6667,
        "fLight" : 0.05790441,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1431,
        "fRed" : 0.1102941,
        "fGreen" : 0,
        "fBlue" : 0.00245098,
        "fHue" : 358.6667,
        "fLight" : 0.05514706,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1432,
        "fRed" : 0.1047794,
        "fGreen" : 0,
        "fBlue" : 0.002328431,
        "fHue" : 358.6667,
        "fLight" : 0.05238971,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1433,
        "fRed" : 0.0992647,
        "fGreen" : 0,
        "fBlue" : 0.002205882,
        "fHue" : 358.6667,
        "fLight" : 0.04963235,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1434,
        "fRed" : 0.09375,
        "fGreen" : 0,
        "fBlue" : 0.002083333,
        "fHue" : 358.6667,
        "fLight" : 0.046875,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1435,
        "fRed" : 0.0882353,
        "fGreen" : 0,
        "fBlue" : 0.001960784,
        "fHue" : 358.6667,
        "fLight" : 0.04411765,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1436,
        "fRed" : 0.08272059,
        "fGreen" : 0,
        "fBlue" : 0.001838235,
        "fHue" : 358.6667,
        "fLight" : 0.04136029,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1437,
        "fRed" : 0.07720588,
        "fGreen" : 0,
        "fBlue" : 0.001715686,
        "fHue" : 358.6667,
        "fLight" : 0.03860294,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1438,
        "fRed" : 0.07169118,
        "fGreen" : 0,
        "fBlue" : 0.001593137,
        "fHue" : 358.6667,
        "fLight" : 0.03584559,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1439,
        "fRed" : 0.06617647,
        "fGreen" : 0,
        "fBlue" : 0.001470588,
        "fHue" : 358.6667,
        "fLight" : 0.03308824,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1440,
        "fRed" : 0.06066176,
        "fGreen" : 0,
        "fBlue" : 0.001348039,
        "fHue" : 358.6667,
        "fLight" : 0.03033088,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1441,
        "fRed" : 0.05514706,
        "fGreen" : 0,
        "fBlue" : 0.00122549,
        "fHue" : 358.6667,
        "fLight" : 0.02757353,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1442,
        "fRed" : 0.04963235,
        "fGreen" : 0,
        "fBlue" : 0.001102941,
        "fHue" : 358.6667,
        "fLight" : 0.02481618,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1443,
        "fRed" : 0.04411765,
        "fGreen" : 0,
        "fBlue" : 9.803922e-4,
        "fHue" : 358.6667,
        "fLight" : 0.02205882,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1444,
        "fRed" : 0.03860294,
        "fGreen" : 0,
        "fBlue" : 8.578431e-4,
        "fHue" : 358.6667,
        "fLight" : 0.01930147,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1445,
        "fRed" : 0.03308824,
        "fGreen" : 0,
        "fBlue" : 7.352941e-4,
        "fHue" : 358.6667,
        "fLight" : 0.01654412,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1446,
        "fRed" : 0.02757353,
        "fGreen" : 0,
        "fBlue" : 6.127451e-4,
        "fHue" : 358.6667,
        "fLight" : 0.01378676,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1447,
        "fRed" : 0.02205882,
        "fGreen" : 0,
        "fBlue" : 4.901961e-4,
        "fHue" : 358.6667,
        "fLight" : 0.01102941,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1448,
        "fRed" : 0.01654412,
        "fGreen" : 0,
        "fBlue" : 3.676471e-4,
        "fHue" : 358.6667,
        "fLight" : 0.008272059,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1449,
        "fRed" : 0.01102941,
        "fGreen" : 0,
        "fBlue" : 2.450981e-4,
        "fHue" : 358.6667,
        "fLight" : 0.005514706,
        "fSaturation" : 1,
        "fAlpha" : 1
      }, {
        "_typename" : "TColor",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "",
        "fTitle" : "",
        "fNumber" : 1450,
        "fRed" : 0.005514706,
        "fGreen" : 0,
        "fBlue" : 1.22549e-4,
        "fHue" : 358.6667,
        "fLight" : 0.002757353,
        "fSaturation" : 1,
        "fAlpha" : 1
      }]
    }, {
      "_typename" : "TObjArray",
      "name" : "CurrentColorPalette",
      "arr" : [{"$ref":626}, {"$ref":627}, {"$ref":628}, {"$ref":629}, {"$ref":630}, {"$ref":631}, {"$ref":632}, {"$ref":633}, {"$ref":634}, {"$ref":635}, {"$ref":636}, {"$ref":637}, {"$ref":638}, {"$ref":639}, {"$ref":640}, {"$ref":641}, {"$ref":642}, {"$ref":643}, {"$ref":644}, {"$ref":645}, {"$ref":646}, {"$ref":647}, {"$ref":648}, {"$ref":649}, {"$ref":650}, {"$ref":651}, {"$ref":652}, {"$ref":653}, {"$ref":654}, {"$ref":655}, {"$ref":656}, {"$ref":657}, {"$ref":658}, {"$ref":659}, {"$ref":660}, {"$ref":661}, {"$ref":662}, {"$ref":663}, {"$ref":664}, {"$ref":665}, {"$ref":666}, {"$ref":667}, {"$ref":668}, {"$ref":669}, {"$ref":670}, {"$ref":671}, {"$ref":672}, {"$ref":673}, {"$ref":674}, {"$ref":675}, {"$ref":676}, {"$ref":677}, {"$ref":678}, {"$ref":679}, {"$ref":680}, {"$ref":681}, {"$ref":682}, {"$ref":683}, {"$ref":684}, {"$ref":685}, {"$ref":686}, {"$ref":687}, {"$ref":688}, {"$ref":689}, {"$ref":690}, {"$ref":691}, {"$ref":692}, {"$ref":693}, {"$ref":694}, {"$ref":695}, {"$ref":696}, {"$ref":697}, {"$ref":698}, {"$ref":699}, {"$ref":700}, {"$ref":701}, {"$ref":702}, {"$ref":703}, {"$ref":704}, {"$ref":705}, {"$ref":706}, {"$ref":707}, {"$ref":708}, {"$ref":709}, {"$ref":710}, {"$ref":711}, {"$ref":712}, {"$ref":713}, {"$ref":714}, {"$ref":715}, {"$ref":716}, {"$ref":717}, {"$ref":718}, {"$ref":719}, {"$ref":720}, {"$ref":721}, {"$ref":722}, {"$ref":723}, {"$ref":724}, {"$ref":725}, {"$ref":726}, {"$ref":727}, {"$ref":728}, {"$ref":729}, {"$ref":730}, {"$ref":731}, {"$ref":732}, {"$ref":733}, {"$ref":734}, {"$ref":735}, {"$ref":736}, {"$ref":737}, {"$ref":738}, {"$ref":739}, {"$ref":740}, {"$ref":741}, {"$ref":742}, {"$ref":743}, {"$ref":744}, {"$ref":745}, {"$ref":746}, {"$ref":747}, {"$ref":748}, {"$ref":749}, {"$ref":750}, {"$ref":751}, {"$ref":752}, {"$ref":753}, {"$ref":754}, {"$ref":755}, {"$ref":756}, {"$ref":757}, {"$ref":758}, {"$ref":759}, {"$ref":760}, {"$ref":761}, {"$ref":762}, {"$ref":763}, {"$ref":764}, {"$ref":765}, {"$ref":766}, {"$ref":767}, {"$ref":768}, {"$ref":769}, {"$ref":770}, {"$ref":771}, {"$ref":772}, {"$ref":773}, {"$ref":774}, {"$ref":775}, {"$ref":776}, {"$ref":777}, {"$ref":778}, {"$ref":779}, {"$ref":780}, {"$ref":781}, {"$ref":782}, {"$ref":783}, {"$ref":784}, {"$ref":785}, {"$ref":786}, {"$ref":787}, {"$ref":788}, {"$ref":789}, {"$ref":790}, {"$ref":791}, {"$ref":792}, {"$ref":793}, {"$ref":794}, {"$ref":795}, {"$ref":796}, {"$ref":797}, {"$ref":798}, {"$ref":799}, {"$ref":800}, {"$ref":801}, {"$ref":802}, {"$ref":803}, {"$ref":804}, {"$ref":805}, {"$ref":806}, {"$ref":807}, {"$ref":808}, {"$ref":809}, {"$ref":810}, {"$ref":811}, {"$ref":812}, {"$ref":813}, {"$ref":814}, {"$ref":815}, {"$ref":816}, {"$ref":817}, {"$ref":818}, {"$ref":819}, {"$ref":820}, {"$ref":821}, {"$ref":822}, {"$ref":823}, {"$ref":824}, {"$ref":825}, {"$ref":826}, {"$ref":827}, {"$ref":828}, {"$ref":829}, {"$ref":830}, {"$ref":831}, {"$ref":832}, {"$ref":833}, {"$ref":834}, {"$ref":835}, {"$ref":836}, {"$ref":837}, {"$ref":838}, {"$ref":839}, {"$ref":840}, {"$ref":841}, {"$ref":842}, {"$ref":843}, {"$ref":844}, {"$ref":845}, {"$ref":846}, {"$ref":847}, {"$ref":848}, {"$ref":849}, {"$ref":850}, {"$ref":851}, {"$ref":852}, {"$ref":853}, {"$ref":854}, {"$ref":855}, {"$ref":856}, {"$ref":857}, {"$ref":858}, {"$ref":859}, {"$ref":860}, {"$ref":861}, {"$ref":862}, {"$ref":863}, {"$ref":864}, {"$ref":865}, {"$ref":866}, {"$ref":867}, {"$ref":868}, {"$ref":869}, {"$ref":870}, {"$ref":871}, {"$ref":872}, {"$ref":873}, {"$ref":874}, {"$ref":875}, {"$ref":876}, {"$ref":877}, {"$ref":878}, {"$ref":879}, {"$ref":880}]
    }],
    "opt" : ["", "colz", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "canv",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 235,
  "fWindowTopY" : 105,
  "fWindowWidth" : 800,
  "fWindowHeight" : 602,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2_m12.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3866632,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.3698795183643,
  "fY1" : -1.0120481904999,
  "fX2" : 4.45421686936794,
  "fY2" : 7.42168676175068,
  "fXtoAbsPixelk" : -2480.00661320833,
  "fXtoPixelk" : -2480.00661320833,
  "fXtoPixel" : 735.933332243313,
  "fYtoAbsPixelk" : 506.000050257045,
  "fYtoPixelk" : 506.000050257045,
  "fYtoPixel" : -68.1785713275895,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 3.3698795183643,
  "fPixeltoXk" : 3.3698795183643,
  "fPixeltoX" : 0.00135881873559354,
  "fAbsPixeltoYk" : 7.42168676175068,
  "fPixeltoYk" : -1.0120481904999,
  "fPixeltoY" : -0.0146673651343488,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.5,
  "fUymin" : 0,
  "fUxmax" : 4.4,
  "fUymax" : 7,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.5,
      "fY1" : 0,
      "fX2" : 4.4,
      "fY2" : 7,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1007",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 20,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 18,
        "fXmin" : 3.5,
        "fXmax" : 4.4,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 293.739468078935,
      "fTsumw" : 20.0000000037253,
      "fTsumw2" : 1.36175095149802,
      "fTsumwx" : 78.3056062699296,
      "fTsumwx2" : 307.089963441363,
      "fMaximum" : 7,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0, 6.10644375185714e-4, 0.0445539315419357, 0.0723260202496132, 0.11132696228166, 0.134240111171709, 0.147481138021139, 0.133622636662479, 0.130731566141583, 0.118531842729437, 0.112098057754021, 0.112793022534032, 0.0904615415084796, 0.0635958300438826, 0.0543902809897386, 0.0286291323660562, 0.00635823312706605, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, -0.04943818, 0.778802, 0.8093446, 1.527988, 2.368338, 2.629538, 1.90598, 2.141899, 1.302568, 1.504527, 2.115801, 1.571445, 0.6247652, 0.6347699, 0.07900824, 0.0546631, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_saOpre_Norm[m12c2b]",
      "fTitle" : "Projection of Fit1D mod12",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 381,
      "fX" : [3.547499999975, 3.5475, 3.55, 3.5525, 3.555, 3.5575, 3.56, 3.5625, 3.565, 3.5675, 3.57, 3.5725, 3.575, 3.5775, 3.58, 3.5825, 3.585, 3.5875, 3.59, 3.590625, 3.5909375, 3.59109375, 3.59125, 3.59140625, 3.5915625, 3.59171875, 3.591875, 3.59203125, 3.5921875, 3.59234375, 3.5925, 3.59265625, 3.5928125, 3.593125, 3.5934375, 3.59375, 3.5940625, 3.594375, 3.5946875, 3.595, 3.5953125, 3.595625, 3.59625, 3.596875, 3.5975, 3.598125, 3.59875, 3.599375, 3.6, 3.600625, 3.60125, 3.601875, 3.6025, 3.60375, 3.605, 3.60625, 3.6075, 3.60875, 3.61, 3.61125, 3.6125, 3.61375, 3.615, 3.61625, 3.6175, 3.61875, 3.62, 3.6225, 3.625, 3.6275, 3.63, 3.6325, 3.635, 3.6375, 3.64, 3.6425, 3.645, 3.6475, 3.65, 3.6525, 3.655, 3.6575, 3.66, 3.6625, 3.665, 3.6675, 3.67, 3.6725, 3.675, 3.6775, 3.68, 3.6825, 3.685, 3.6875, 3.69, 3.6925, 3.695, 3.6975, 3.7, 3.7025, 3.705, 3.7075, 3.71, 3.7125, 3.715, 3.7175, 3.72, 3.7225, 3.725, 3.7275, 3.73, 3.7325, 3.735, 3.7375, 3.74, 3.7425, 3.745, 3.7475, 3.75, 3.7525, 3.755, 3.7575, 3.76, 3.7625, 3.765, 3.7675, 3.77, 3.7725, 3.775, 3.7775, 3.78, 3.7825, 3.785, 3.7875, 3.79, 3.7925, 3.795, 3.7975, 3.8, 3.8025, 3.805, 3.8075, 3.81, 3.8125, 3.815, 3.8175, 3.82, 3.8225, 3.825, 3.8275, 3.83, 3.8325, 3.835, 3.8375, 3.84, 3.8425, 3.845, 3.8475, 3.85, 3.8525, 3.855, 3.8575, 3.86, 3.8625, 3.865, 3.8675, 3.87, 3.8725, 3.875, 3.8775, 3.88, 3.8825, 3.885, 3.8875, 3.89, 3.8925, 3.895, 3.8975, 3.9, 3.9025, 3.905, 3.9075, 3.91, 3.9125, 3.915, 3.9175, 3.92, 3.9225, 3.925, 3.9275, 3.93, 3.9325, 3.935, 3.9375, 3.94, 3.9425, 3.945, 3.9475, 3.95, 3.9525, 3.955, 3.9575, 3.96, 3.9625, 3.965, 3.9675, 3.97, 3.9725, 3.975, 3.9775, 3.98, 3.9825, 3.985, 3.9875, 3.99, 3.9925, 3.995, 3.9975, 4, 4.0025, 4.005, 4.0075, 4.01, 4.0125, 4.015, 4.0175, 4.02, 4.0225, 4.025, 4.0275, 4.03, 4.0325, 4.035, 4.0375, 4.04, 4.0425, 4.045, 4.0475, 4.05, 4.0525, 4.055, 4.0575, 4.06, 4.0625, 4.065, 4.0675, 4.07, 4.0725, 4.075, 4.0775, 4.08, 4.0825, 4.085, 4.0875, 4.09, 4.0925, 4.095, 4.0975, 4.1, 4.1025, 4.105, 4.1075, 4.11, 4.1125, 4.115, 4.1175, 4.12, 4.1225, 4.125, 4.1275, 4.13, 4.1325, 4.135, 4.1375, 4.14, 4.1425, 4.145, 4.1475, 4.15, 4.1525, 4.155, 4.1575, 4.16, 4.1625, 4.165, 4.1675, 4.17, 4.1725, 4.175, 4.1775, 4.18, 4.1825, 4.185, 4.1875, 4.19, 4.1925, 4.195, 4.1975, 4.2, 4.2025, 4.205, 4.2075, 4.21, 4.2125, 4.215, 4.2175, 4.22, 4.2225, 4.225, 4.2275, 4.23, 4.2325, 4.235, 4.2375, 4.24, 4.2425, 4.245, 4.2475, 4.25, 4.2525, 4.255, 4.2575, 4.26, 4.2625, 4.265, 4.2675, 4.27, 4.2725, 4.275, 4.2775, 4.28, 4.2825, 4.285, 4.2875, 4.29, 4.2925, 4.295, 4.2975, 4.3, 4.3025, 4.305, 4.3075, 4.30875, 4.31, 4.31125, 4.3125, 4.31375, 4.315, 4.315625, 4.31625, 4.316875, 4.3175, 4.318125, 4.31875, 4.3190625, 4.319375, 4.3196875, 4.32, 4.32015625, 4.3203125, 4.32046875, 4.320625, 4.32078125, 4.3209375, 4.32109375, 4.32125, 4.3225, 4.325, 4.3275, 4.33, 4.3325, 4.335, 4.3375, 4.34, 4.3425, 4.345, 4.3475, 4.35, 4.35, 4.3525, 4.3525],
      "fY" : [0, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 0.044079032438023, 0.0719653195803619, 0.091733543316694, 0.10794129492937, 0.122016084764125, 0.134628684050888, 0.146158180450652, 0.156843642215914, 0.166847328766586, 0.176285352507098, 0.185244196552194, 0.193790328968693, 0.20984380687992, 0.224756996794133, 0.238743640971861, 0.251958046031541, 0.264515928045894, 0.276506705775071, 0.288001175196444, 0.299056524215278, 0.309719734312154, 0.330020246436762, 0.349149817919855, 0.367291135391227, 0.384583770780364, 0.401137202435084, 0.417039178674949, 0.432361311221629, 0.447162943572266, 0.461493903131283, 0.47539650719499, 0.488907056061346, 0.514873636147382, 0.539600757593131, 0.563249999746678, 0.585950273709198, 0.60780636239862, 0.628904789359907, 0.649317971525247, 0.669107231951541, 0.688325033124787, 0.707016663924301, 0.725221535188826, 0.742974189433082, 0.760305098192408, 0.777241299146046, 0.810023551522957, 0.84148591039656, 0.871763072021151, 0.900966647062801, 0.929190293987497, 0.956513475378617, 0.983004263161031, 1.00872147126306, 1.03371630272181, 1.05803363974835, 1.08171306692038, 1.10478969194581, 1.12729481082823, 1.14925645198258, 1.17069982513918, 1.19164769460303, 1.21212069185667, 1.23213757910959, 1.25171547286397, 1.27087003465061, 1.28961563462543, 1.3079654925877, 1.32593180010323, 1.34352582672681, 1.36075801277374, 1.37763805065717, 1.39417495646022, 1.41037713313228, 1.42625242647122, 1.44180817486775, 1.45705125363654, 1.47198811463248, 1.48662482174729, 1.50096708279457, 1.51502027821941, 1.52878948700782, 1.54227951012007, 1.55549489172874, 1.56843993850552, 1.58111873716944, 1.59353517048251, 1.6056929318556, 1.61759553870787, 1.62924634470577, 1.64064855099308, 1.65180521651049, 1.66271926749214, 1.67339350621698, 1.68383061908399, 1.69403318407322, 1.70400367764782, 1.71374448114655, 1.7232578867113, 1.73254610278947, 1.74161125924724, 1.75045541212616, 1.75908054807245, 1.76748858846537, 1.77568139326896, 1.78366076462874, 1.79142845023327, 1.79898614645875, 1.80633550131285, 1.81347811719299, 1.82041555347268, 1.82714932892839, 1.83368092401862, 1.84001178302547, 1.84614331606851, 1.85207690099971, 1.85781388518777, 1.8633555871991, 1.86870329838262, 1.87385828436455, 1.87882178645934, 1.88359502300184, 1.88817919060612, 1.89257546535534, 1.89678500392708, 1.90080894465823, 1.90464840855291, 1.90830450023724, 1.91177830886383, 1.91507090896914, 1.91818336128656, 1.92111671351765, 1.923872001064, 1.92645024772208, 1.92885246634304, 1.93107965945949, 1.93313281988109, 1.93501293126073, 1.93672096863276, 1.93825789892498, 1.93962468144559, 1.94082226834665, 1.94185160506503, 1.94271363074231, 1.94340927862446, 1.94393947644252, 1.94430514677514, 1.94450720739389, 1.94454657159232, 1.94442414849941, 1.94414084337823, 1.94369755791065, 1.94309519046848, 1.94233463637204, 1.94141678813647, 1.94034253570644, 1.93911276667988, 1.93772836652109, 1.93619021876378, 1.93449920520451, 1.93265620608686, 1.93066210027687, 1.92851776542997, 1.9262240781499, 1.92378191413984, 1.92119214834617, 1.91845565509503, 1.91557330822215, 1.91254598119604, 1.90937454723487, 1.90605987941729, 1.90260285078739, 1.89900433445406, 1.89526520368481, 1.89138633199446, 1.88736859322866, 1.88321286164255, 1.87892001197464, 1.87449091951613, 1.86992646017566, 1.86522751053986, 1.8603949479295, 1.85542965045169, 1.85033249704794, 1.84510436753838, 1.83974614266207, 1.83425870411361, 1.82864293457606, 1.82289971775017, 1.81702993838012, 1.81103448227566, 1.80491423633084, 1.79867008853927, 1.79230292800591, 1.78581364495552, 1.77920313073771, 1.77247227782859, 1.76562197982907, 1.75865313145972, 1.75156662855226, 1.7443633680376, 1.73704424793045, 1.72961016731039, 1.72206202629939, 1.71440072603576, 1.70662716864439, 1.69874225720327, 1.69074689570619, 1.68264198902147, 1.67442844284672, 1.66610716365944, 1.65767905866333, 1.64914503573025, 1.64050600333756, 1.6317628705008, 1.62291654670142, 1.6139679418095, 1.60491796600101, 1.59576752966977, 1.58651754333344, 1.57716891753355, 1.56772256272923, 1.55817938918428, 1.5485403068473, 1.53880622522446, 1.52897805324466, 1.51905669911642, 1.50904307017645, 1.49893807272891, 1.48874261187533, 1.47845759133432, 1.4680839132506, 1.45762247799266, 1.4470741839384, 1.43643992724797, 1.42572060162296, 1.41491709805119, 1.40403030453601, 1.3930611058092, 1.38201038302634, 1.3708790134434, 1.3596678700734, 1.34837782132154, 1.33700973059753, 1.32556445590324, 1.31404284939412, 1.30244575691219, 1.29077401748877, 1.27902846281448, 1.26720991667401, 1.2553191943431, 1.24335710194454, 1.23132443576011, 1.21922198149486, 1.20705051348979, 1.19481079387874, 1.18250357168482, 1.17012958185111, 1.15768954420022, 1.14518416231621, 1.13261412234223, 1.11998009168618, 1.10728271762604, 1.0945226258056, 1.08170041861029, 1.06881667341163, 1.05587194066773, 1.04286674186544, 1.0298015672886, 1.01667687359443, 1.00349308117855, 0.990250571306113, 0.976949682984355, 0.963590709548181, 0.950173894927136, 0.936699429557851, 0.923167445901098, 0.909578013517297, 0.895931133647572, 0.882226733240286, 0.868464658353936, 0.854644666857316, 0.840766420335789, 0.826829475098323, 0.812833272163477, 0.798777126082511, 0.784660212434555, 0.770481553800419, 0.756240003988049, 0.741934230242005, 0.727562693119942, 0.713123623659443, 0.698614997384986, 0.68403450461506, 0.669379516417729, 0.654647045424468, 0.639833700538426, 0.624935634354287, 0.609948481828825, 0.594867288385346, 0.579686425175915, 0.564399488626991, 0.548999180608221, 0.533477164519843, 0.517823891192744, 0.502028386590272, 0.486077990679226, 0.469958033176983, 0.453651426691292, 0.437138150283903, 0.420394585487649, 0.403392650297857, 0.38609865129861, 0.368471734090687, 0.350461747206358, 0.332006225446622, 0.313026007499725, 0.293418652667067, 0.273048143986782, 0.251727963013785, 0.229191469544452, 0.217349022645258, 0.20503563965648, 0.192160433790417, 0.178601506709389, 0.16418904855453, 0.148674435333164, 0.140390475728012, 0.131667886586054, 0.122412822245683, 0.112493796858531, 0.101716580055705, 0.0897723867384259, 0.0832075893224655, 0.0761134277395282, 0.068325117335623, 0.059570861136208, 0.0546886462687339, 0.0493388182125361, 0.0433484730248796, 0.0364025152051182, 0.0277927573399976, 0.0148600643821281, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 2.8375642849538e-5, 0, 2.8375642849538e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_saOpre_Norm[m12c2b]1",
        "fTitle" : "Projection of Fit1D mod12",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 383,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 381,
          "fXmin" : 3.4669999999725,
          "fXmax" : 4.4330000000025,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.13900122875155,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.13900122875155,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D mod12",
      "_ymin" : 0,
      "_ymax" : 1.94454657159232,
      "_normValue" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canvgam12",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 263,
  "fWindowTopY" : 81,
  "fWindowWidth" : 800,
  "fWindowHeight" : 602,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2_m13.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3866632,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.75542168707144,
  "fY1" : -1.0120481904999,
  "fX2" : 4.96024096596438,
  "fY2" : 7.42168676175068,
  "fXtoAbsPixelk" : -2487.36594653076,
  "fXtoPixelk" : -2487.36594653076,
  "fXtoPixel" : 662.339999018982,
  "fYtoAbsPixelk" : 506.000050257045,
  "fYtoPixelk" : 506.000050257045,
  "fYtoPixel" : -68.1785713275895,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 3.75542168707144,
  "fPixeltoXk" : 3.75542168707144,
  "fPixeltoX" : 0.00150979859510393,
  "fAbsPixeltoYk" : 7.42168676175068,
  "fPixeltoYk" : -1.0120481904999,
  "fPixeltoY" : -0.0146673651343488,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.9,
  "fUymin" : 0,
  "fUxmax" : 4.9,
  "fUymax" : 7,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.9,
      "fY1" : 0,
      "fX2" : 4.9,
      "fY2" : 7,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 22,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 20,
        "fXmin" : 3.9,
        "fXmax" : 4.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 298.739317312002,
      "fTsumw" : 0,
      "fTsumw2" : 1.36175166718157,
      "fTsumwx" : 90.3385727131739,
      "fTsumwx2" : 408.624985613567,
      "fMaximum" : 7,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0, 0, 0, 0.0190245785436462, 0.0252087596074969, 0.051848801545057, 0.0590998647235034, 0.0784063285238194, 0.0826158716260757, 0.0926114352030335, 0.108844409115995, 0.12449054077993, 0.116296840617626, 0.135760770526159, 0.159240558362375, 0.170744562474567, 0.10800383626703, 0.0295545092652537, 0, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0.1979218, 0.1026716, 0.8762469, 0.9084224, 1.019185, 1.006997, 1.298335, 1.428068, 1.704066, 1.039291, 1.992332, 2.964032, 3.698463, 1.558421, 0.3794161, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_rXMoTn_Norm[m13c2b]",
      "fTitle" : "Projection of Fit1D mod13",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 322,
      "fX" : [4.02699999997, 4.027, 4.03, 4.033, 4.036, 4.039, 4.042, 4.045, 4.048, 4.051, 4.054, 4.05409375, 4.0541875, 4.05428125, 4.054375, 4.05446875, 4.0545625, 4.05475, 4.0549375, 4.055125, 4.0555, 4.055875, 4.05625, 4.056625, 4.057, 4.05775, 4.0585, 4.05925, 4.06, 4.06075, 4.0615, 4.063, 4.0645, 4.066, 4.0675, 4.069, 4.0705, 4.072, 4.075, 4.078, 4.081, 4.084, 4.087, 4.09, 4.093, 4.096, 4.099, 4.102, 4.105, 4.108, 4.111, 4.114, 4.117, 4.12, 4.123, 4.126, 4.129, 4.132, 4.135, 4.138, 4.141, 4.144, 4.147, 4.15, 4.153, 4.156, 4.159, 4.162, 4.165, 4.168, 4.171, 4.174, 4.177, 4.18, 4.183, 4.186, 4.189, 4.192, 4.195, 4.198, 4.201, 4.204, 4.207, 4.21, 4.213, 4.216, 4.219, 4.222, 4.225, 4.228, 4.231, 4.234, 4.237, 4.24, 4.243, 4.246, 4.249, 4.252, 4.255, 4.258, 4.261, 4.264, 4.267, 4.27, 4.273, 4.276, 4.279, 4.282, 4.285, 4.288, 4.291, 4.294, 4.297, 4.3, 4.303, 4.306, 4.309, 4.312, 4.315, 4.318, 4.321, 4.324, 4.327, 4.33, 4.333, 4.336, 4.339, 4.342, 4.345, 4.348, 4.351, 4.354, 4.357, 4.36, 4.363, 4.366, 4.369, 4.372, 4.375, 4.378, 4.381, 4.384, 4.387, 4.39, 4.393, 4.396, 4.399, 4.402, 4.405, 4.408, 4.411, 4.414, 4.417, 4.42, 4.423, 4.426, 4.429, 4.432, 4.435, 4.438, 4.441, 4.444, 4.447, 4.45, 4.453, 4.456, 4.459, 4.462, 4.465, 4.468, 4.471, 4.474, 4.477, 4.48, 4.483, 4.486, 4.489, 4.492, 4.495, 4.498, 4.501, 4.504, 4.507, 4.51, 4.513, 4.516, 4.519, 4.522, 4.525, 4.528, 4.531, 4.534, 4.537, 4.54, 4.543, 4.546, 4.549, 4.552, 4.555, 4.558, 4.561, 4.564, 4.567, 4.57, 4.573, 4.576, 4.579, 4.582, 4.585, 4.588, 4.591, 4.594, 4.597, 4.6, 4.603, 4.606, 4.609, 4.612, 4.615, 4.618, 4.621, 4.624, 4.627, 4.63, 4.633, 4.636, 4.639, 4.642, 4.645, 4.648, 4.651, 4.654, 4.657, 4.66, 4.663, 4.666, 4.669, 4.672, 4.675, 4.678, 4.681, 4.684, 4.687, 4.69, 4.693, 4.696, 4.699, 4.702, 4.705, 4.708, 4.711, 4.714, 4.717, 4.72, 4.723, 4.726, 4.729, 4.732, 4.735, 4.738, 4.741, 4.744, 4.7455, 4.747, 4.7485, 4.75, 4.7515, 4.753, 4.7545, 4.756, 4.7575, 4.759, 4.7605, 4.762, 4.7635, 4.765, 4.7665, 4.768, 4.76875, 4.7695, 4.77025, 4.771, 4.77175, 4.7725, 4.77325, 4.774, 4.77475, 4.7755, 4.77625, 4.777, 4.77775, 4.778125, 4.7785, 4.778875, 4.77925, 4.779625, 4.78, 4.780375, 4.78075, 4.781125, 4.7815, 4.7816875, 4.781875, 4.7820625, 4.78225, 4.7824375, 4.782625, 4.7828125, 4.783, 4.7845, 4.786, 4.789, 4.792, 4.795, 4.798, 4.801, 4.804, 4.807, 4.81, 4.81, 4.813, 4.813],
      "fY" : [0, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 0.0191018080936007, 0.02684190644619, 0.0327875585142411, 0.0378053859043227, 0.0422309346778942, 0.0462362281325935, 0.0533590367362589, 0.0596477751411881, 0.0653453352547659, 0.0754933326662623, 0.0844716882996929, 0.0926228006856144, 0.100149758387345, 0.107184682127834, 0.1201199315358, 0.131909591106392, 0.142838513519398, 0.153091702141122, 0.162797245410538, 0.172048098782804, 0.189449715652437, 0.205692401435881, 0.221032278523976, 0.235645982463884, 0.249661180932709, 0.263173530313139, 0.276256774459739, 0.301357283196367, 0.325307675670252, 0.348343469537664, 0.370633062606316, 0.3923011811923, 0.413442802299748, 0.434131880820864, 0.45442706456627, 0.474375573841687, 0.49401591566806, 0.513379832037752, 0.532493729607366, 0.551379749226129, 0.570056579664208, 0.588540086051908, 0.606843801737655, 0.624979317882306, 0.642956595400578, 0.660784217182853, 0.678469593855322, 0.696019133009753, 0.713438379432394, 0.7307321321039, 0.747904542440227, 0.764959197268723, 0.78189918929493, 0.798727177250722, 0.815445437478504, 0.832055908366992, 0.848560228788069, 0.864959771473848, 0.88125567210592, 0.89744885475461, 0.9135400541981, 0.929529835563718, 0.945418611662301, 0.961206658328037, 0.97689412802799, 0.992481061965734, 1.0079674008703, 1.02335299463402, 1.03863761093972, 1.05382094299812, 1.06890261649988, 1.08388219587291, 1.0987591899233, 1.11353305692867, 1.12820320924354, 1.14276901746914, 1.15722981423384, 1.17158489762434, 1.18583353430359, 1.19997496234676, 1.21400839382328, 1.22793301714965, 1.24174799923511, 1.25545248743967, 1.26904561136199, 1.28252648447287, 1.29589420560813, 1.30914786033352, 1.32228652219293, 1.33530925384995, 1.34821510813186, 1.36100312898436, 1.37367235234432, 1.38622180693737, 1.39865051500618, 1.41095749297519, 1.42314175205642, 1.43520229880123, 1.44713813560178, 1.45894826114611, 1.47063167083022, 1.48218735713008, 1.49361430993655, 1.50491151685561, 1.51607796347632, 1.5271126336086, 1.53801450949275, 1.54878257198248, 1.55941580070307, 1.56991317418605, 1.58027366998188, 1.59049626475168, 1.60057993433918, 1.61052365382394, 1.62032639755669, 1.62998713917754, 1.63950485161801, 1.64887850708734, 1.65810707704374, 1.6671895321512, 1.6761248422222, 1.68491197614683, 1.69354990180865, 1.70203758598758, 1.71037399425018, 1.71855809082737, 1.72658883847999, 1.7344651983521, 1.74218612981231, 1.74975059028313, 1.75715753505829, 1.76440591710813, 1.77149468687296, 1.77842279204428, 1.78518917733375, 1.79179278422985, 1.79823255074187, 1.80450741113117, 1.81061629562931, 1.81655813014295, 1.82233183594492, 1.82793632935142, 1.83337052138464, 1.83863331742058, 1.8437236168215, 1.84864031255252, 1.85338229078171, 1.85794843046325, 1.8623376029028, 1.86654867130457, 1.87058049029916, 1.87443190545157, 1.87810175274828, 1.88158885806274, 1.88489203659811, 1.88801009230618, 1.89094181728158, 1.8936859911298, 1.896241380308, 1.89860673743698, 1.9007808005832, 1.90276229250904, 1.90454991988965, 1.90614237249491, 1.90753832233428, 1.90873642276273, 1.90973530754558, 1.91053358987991, 1.91112986137021, 1.91152269095541, 1.91171062378481, 1.91169218003968, 1.91146585369729, 1.91103011123417, 1.91038339026463, 1.90952409811066, 1.90845061029908, 1.90716126898106, 1.90565438126942, 1.90392821748808, 1.90198100932817, 1.89981094790447, 1.89741618170559, 1.89479481443072, 1.89194490270502, 1.88886445366541, 1.88555142240748, 1.88200370928372, 1.87821915704225, 1.87419554779446, 1.86993059979879, 1.86542196404683, 1.86066722063677, 1.85566387491757, 1.85040935338603, 1.84490099931711, 1.83913606810578, 1.83311172229707, 1.82682502627804, 1.82027294060353, 1.81345231592393, 1.80635988648054, 1.79899226313022, 1.79134592585698, 1.78341721572356, 1.77520232621111, 1.76669729388898, 1.7578979883502, 1.74880010134083, 1.73939913500283, 1.72969038914035, 1.71966894740858, 1.70932966231157, 1.69866713888099, 1.68767571689129, 1.67634945144765, 1.66468209176087, 1.65266705789799, 1.64029741526738, 1.6275658465627, 1.61446462084919, 1.60098555942841, 1.5871199980612, 1.57285874506235, 1.55819203470188, 1.54310947525362, 1.5275999909199, 1.51165175672577, 1.49525212531347, 1.47838754436985, 1.46104346317804, 1.44320422648902, 1.4248529535431, 1.40597139961865, 1.3865397969189, 1.3665366708961, 1.34593862720973, 1.32472010336423, 1.30285307758839, 1.28030672559252, 1.25704701331321, 1.23303621040812, 1.20823230477898, 1.18258829231971, 1.1560513077329, 1.12856155061698, 1.10005094455046, 1.0704414431778, 1.03964286249217, 1.00755006634865, 0.974039252210095, 0.956707101996716, 0.93896295804283, 0.920783569159074, 0.902143206568454, 0.883013277728238, 0.863361859053637, 0.843153125687015, 0.82234664913083, 0.800896523247744, 0.778750264365317, 0.755847409692283, 0.732117706218121, 0.707478733506679, 0.681832727663665, 0.655062251417218, 0.627024152074733, 0.612475920761204, 0.597540898639495, 0.582189428191368, 0.566387757388938, 0.550097200572867, 0.533273064201028, 0.515863251516146, 0.497806420370809, 0.479029505712675, 0.459444316344936, 0.438942744301871, 0.417389825534219, 0.39461334124363, 0.382698444231016, 0.370387584286424, 0.357639851559189, 0.344406706177366, 0.330629821877214, 0.316238076164038, 0.301143233736677, 0.285233554533032, 0.268363958320827, 0.250340163962803, 0.240814984106165, 0.23089156421706, 0.220516046102772, 0.209621174114127, 0.198121104008228, 0.185903297751536, 0.172815214091255, 0.15864101446221, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 4.38453324820394e-4, 0, 4.38453324820394e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_rXMoTn_Norm[m13c2b]2",
        "fTitle" : "Projection of Fit1D mod13",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 324,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 322,
          "fXmin" : 3.948399999967,
          "fXmax" : 4.891600000003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.1028816861633,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.1028816861633,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D mod13",
      "_ymin" : 0,
      "_ymax" : 1.91171062378481,
      "_normValue" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canvgam13",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 338,
  "fWindowTopY" : 76,
  "fWindowWidth" : 800,
  "fWindowHeight" : 602,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2_m23.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3866632,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 1.27710843401073,
  "fY1" : -1.0120481904999,
  "fX2" : 2.30120482106973,
  "fY2" : 7.42168676175068,
  "fXtoAbsPixelk" : -995.15288991741,
  "fXtoPixelk" : -995.15288991741,
  "fXtoPixel" : 779.223528257626,
  "fYtoAbsPixelk" : 506.000050257045,
  "fYtoPixelk" : 506.000050257045,
  "fYtoPixel" : -68.1785713275895,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 1.27710843401073,
  "fPixeltoXk" : 1.27710843401073,
  "fPixeltoX" : 0.00128332880583834,
  "fAbsPixeltoYk" : 7.42168676175068,
  "fPixeltoYk" : -1.0120481904999,
  "fPixeltoY" : -0.0146673651343488,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1.4,
  "fUymin" : 0,
  "fUxmax" : 2.25,
  "fUymax" : 7,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1.4,
      "fY1" : 0,
      "fX2" : 2.25,
      "fY2" : 7,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1002",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 19,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 17,
        "fXmin" : 1.4,
        "fXmax" : 2.25,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 293.739449241532,
      "fTsumw" : 19.9999998807907,
      "fTsumw2" : 1.36175102208598,
      "fTsumwx" : 33.5201065003872,
      "fTsumwx2" : 56.8593639659137,
      "fMaximum" : 7,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0, 0.14131405064602, 0.17924600860378, 0.16330970888296, 0.144827725311359, 0.120869887683012, 0.0795676204671416, 0.100558210193882, 0.0840809113413521, 0.0826077702208256, 0.0672529807081927, 0.0649762269499814, 0.0467182914796698, 0.0486126076042893, 0.0274955871460613, 0.0103134348474518, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 3.023239, 3.597517, 2.709181, 2.256191, 1.545896, 0.3195779, 1.376771, 1.099583, 1.125125, 0.74597, 0.8611212, 0.1946502, 0.665369, 0.2903455, 0.1894636, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_vyOKBP_Norm[m23c2b]",
      "fTitle" : "Projection of Fit1D mod23",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 314,
      "fX" : [1.35599999996, 1.356, 1.36, 1.364, 1.368, 1.372, 1.376, 1.38, 1.384, 1.388, 1.392, 1.396, 1.4, 1.404, 1.408, 1.412, 1.416, 1.42, 1.424, 1.428, 1.432, 1.436, 1.44, 1.444, 1.448, 1.452, 1.453, 1.453125, 1.45325, 1.453375, 1.4535, 1.453625, 1.45375, 1.453875, 1.454, 1.454125, 1.45425, 1.4545, 1.45475, 1.455, 1.45525, 1.4555, 1.45575, 1.456, 1.4565, 1.457, 1.4575, 1.458, 1.4585, 1.459, 1.4595, 1.46, 1.4605, 1.461, 1.462, 1.463, 1.464, 1.465, 1.466, 1.467, 1.468, 1.469, 1.47, 1.471, 1.472, 1.473, 1.474, 1.476, 1.478, 1.48, 1.482, 1.484, 1.486, 1.488, 1.49, 1.492, 1.494, 1.496, 1.498, 1.5, 1.502, 1.504, 1.506, 1.508, 1.512, 1.516, 1.52, 1.524, 1.528, 1.532, 1.536, 1.54, 1.544, 1.548, 1.552, 1.556, 1.56, 1.564, 1.568, 1.572, 1.576, 1.58, 1.584, 1.588, 1.592, 1.596, 1.6, 1.604, 1.608, 1.612, 1.616, 1.62, 1.624, 1.628, 1.632, 1.636, 1.64, 1.644, 1.648, 1.652, 1.656, 1.66, 1.664, 1.668, 1.672, 1.676, 1.68, 1.684, 1.688, 1.692, 1.696, 1.7, 1.704, 1.708, 1.712, 1.716, 1.72, 1.724, 1.728, 1.732, 1.736, 1.74, 1.744, 1.748, 1.752, 1.756, 1.76, 1.764, 1.768, 1.772, 1.776, 1.78, 1.784, 1.788, 1.792, 1.796, 1.8, 1.804, 1.808, 1.812, 1.816, 1.82, 1.824, 1.828, 1.832, 1.836, 1.84, 1.844, 1.848, 1.852, 1.856, 1.86, 1.864, 1.868, 1.872, 1.876, 1.88, 1.884, 1.888, 1.892, 1.896, 1.9, 1.904, 1.908, 1.912, 1.916, 1.92, 1.924, 1.928, 1.932, 1.936, 1.94, 1.944, 1.948, 1.952, 1.956, 1.96, 1.964, 1.968, 1.972, 1.976, 1.98, 1.984, 1.988, 1.992, 1.996, 2, 2.004, 2.008, 2.012, 2.016, 2.02, 2.024, 2.028, 2.032, 2.036, 2.04, 2.044, 2.048, 2.052, 2.056, 2.06, 2.064, 2.068, 2.072, 2.076, 2.08, 2.084, 2.088, 2.092, 2.096, 2.1, 2.104, 2.108, 2.112, 2.116, 2.12, 2.124, 2.128, 2.13, 2.132, 2.134, 2.136, 2.138, 2.14, 2.142, 2.144, 2.146, 2.148, 2.15, 2.152, 2.154, 2.156, 2.158, 2.16, 2.162, 2.163, 2.164, 2.165, 2.166, 2.167, 2.168, 2.169, 2.17, 2.171, 2.172, 2.173, 2.174, 2.175, 2.1755, 2.176, 2.1765, 2.177, 2.1775, 2.178, 2.1785, 2.179, 2.1795, 2.18, 2.18025, 2.1805, 2.18075, 2.181, 2.18125, 2.1815, 2.18175, 2.181875, 2.182, 2.182125, 2.18225, 2.182375, 2.1825, 2.182625, 2.18275, 2.182875, 2.183, 2.184, 2.188, 2.192, 2.196, 2.2, 2.204, 2.208, 2.212, 2.216, 2.22, 2.224, 2.228, 2.232, 2.236, 2.24, 2.24, 2.244, 2.244],
      "fY" : [0, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.56251943121978e-4, 0.0460807871146001, 0.0649735985748546, 0.0794667928796217, 0.0916819639585079, 0.10244097009219, 0.112165347885515, 0.121105531388115, 0.129424706422763, 0.137236232048333, 0.144622651414503, 0.15835554728897, 0.170977723882689, 0.18272008670467, 0.193743050902012, 0.204163433804019, 0.214069438138665, 0.223529600339346, 0.241320142646359, 0.257861965021671, 0.273382213639605, 0.288046328516828, 0.301979245811162, 0.315278061247491, 0.328020015931112, 0.340267757653672, 0.352072934440799, 0.363478724336718, 0.385232992023321, 0.405765186096903, 0.425252547391499, 0.443832865273609, 0.461615788276539, 0.478690276997683, 0.495129695278924, 0.510995394816746, 0.526339304821095, 0.541205844849514, 0.555633365279089, 0.569655250650425, 0.58330077760619, 0.609563243395504, 0.634595341547543, 0.658537489219881, 0.681504647206304, 0.703592362843726, 0.724881083190287, 0.745439307927583, 0.765325942264083, 0.784592084896764, 0.803282408559186, 0.821436241248571, 0.839088423872551, 0.856269998389666, 0.873008765704092, 0.889329742256521, 0.905255536943386, 0.9208066647383, 0.950858046044334, 0.979615148882223, 1.00718889171684, 1.0336740207638, 1.05915223989435, 1.08369460026045, 1.10736335323021, 1.13021340714867, 1.1522934868995, 1.1736470672642, 1.19431313184826, 1.21432679588722, 1.23371982167313, 1.25252104842776, 1.27075675338729, 1.28845095711028, 1.30562568320496, 1.32230118053761, 1.33849611434904, 1.35422773144262, 1.36951200362207, 1.38436375278326, 1.39879676045062, 1.41282386406019, 1.42645704189813, 1.43970748828659, 1.45258568035063, 1.46510143748924, 1.47726397449995, 1.48908194916383, 1.50056350497841, 1.5117163096274, 1.52254758969293, 1.53306416204645, 1.54327246229535, 1.55317857061279, 1.56278823523548, 1.57210689387811, 1.5811396932821, 1.5898915070898, 1.59836695221196, 1.60657040383705, 1.61450600921312, 1.62217770031863, 1.62958920552509, 1.63674406034342, 1.64364561733555, 1.6502970552645, 1.65670138754806, 1.66286147007465, 1.66878000843387, 1.6744595646089, 1.6799025631732, 1.68511129702978, 1.69008793272758, 1.69483451538599, 1.69935297325583, 1.70364512194211, 1.70771266831163, 1.71155721410632, 1.71518025928113, 1.71858320508358, 1.72176735689038, 1.72473392681519, 1.72748403610004, 1.73001871730184, 1.73233891628429, 1.7344454940242, 1.73633922824078, 1.73802081485485, 1.73949086928478, 1.74074992758467, 1.74179844742985, 1.74263680895386, 1.74326531544064, 1.7436841938747, 1.74389359535182, 1.74389359535182, 1.7436841938747, 1.74326531544064, 1.74263680895386, 1.74179844742985, 1.74074992758467, 1.73949086928478, 1.73802081485485, 1.73633922824078, 1.7344454940242, 1.73233891628429, 1.73001871730184, 1.72748403610004, 1.72473392681519, 1.72176735689038, 1.71858320508358, 1.71518025928113, 1.71155721410632, 1.70771266831163, 1.70364512194211, 1.69935297325583, 1.69483451538599, 1.69008793272758, 1.68511129702978, 1.6799025631732, 1.6744595646089, 1.66878000843387, 1.66286147007465, 1.65670138754806, 1.6502970552645, 1.64364561733555, 1.63674406034342, 1.62958920552509, 1.62217770031862, 1.61450600921312, 1.60657040383705, 1.59836695221196, 1.58989150708979, 1.5811396932821, 1.57210689387811, 1.56278823523548, 1.55317857061279, 1.54327246229535, 1.53306416204645, 1.52254758969293, 1.5117163096274, 1.50056350497841, 1.48908194916383, 1.47726397449995, 1.46510143748924, 1.45258568035063, 1.43970748828659, 1.42645704189813, 1.41282386406019, 1.39879676045062, 1.38436375278326, 1.36951200362207, 1.35422773144261, 1.33849611434904, 1.32230118053761, 1.30562568320496, 1.28845095711028, 1.27075675338728, 1.25252104842775, 1.23371982167313, 1.21432679588721, 1.19431313184825, 1.1736470672642, 1.15229348689949, 1.13021340714867, 1.1073633532302, 1.08369460026045, 1.05915223989434, 1.0336740207638, 1.00718889171683, 0.97961514888222, 0.950858046044328, 0.920806664738295, 0.905255536943383, 0.889329742256516, 0.873008765704085, 0.85626999838966, 0.839088423872548, 0.821436241248566, 0.803282408559179, 0.784592084896758, 0.765325942264079, 0.745439307927577, 0.724881083190278, 0.703592362843719, 0.6815046472063, 0.658537489219875, 0.634595341547534, 0.609563243395497, 0.583300777606185, 0.569655250650413, 0.55563336527908, 0.541205844849508, 0.526339304821082, 0.510995394816733, 0.495129695278914, 0.478690276997676, 0.461615788276532, 0.443832865273594, 0.425252547391488, 0.405765186096896, 0.385232992023303, 0.3634787243367, 0.35207293444078, 0.340267757653659, 0.328020015931102, 0.31527806124748, 0.301979245811146, 0.288046328516817, 0.273382213639586, 0.257861965021643, 0.241320142646346, 0.223529600339323, 0.21406943813865, 0.204163433803984, 0.193743050901985, 0.182720086704652, 0.170977723882647, 0.158355547288937, 0.144622651414481, 0.137236232048297, 0.129424706422707, 0.121105531388075, 0.112165347885451, 0.102440970092123, 0.0916819639584519, 0.0794667928795365, 0.0649735985747432, 0.0460807871144956, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 4.5616593953567e-4, 0, 4.5616593953567e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_vyOKBP_Norm[m23c2b]4",
        "fTitle" : "Projection of Fit1D mod23",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 316,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 314,
          "fXmin" : 1.267199999956,
          "fXmax" : 2.332800000004,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.918282954887,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.918282954887,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D mod23",
      "_ymin" : 0,
      "_ymax" : 1.74389359535182,
      "_normValue" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canvgam23",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 301,
  "fWindowTopY" : 120,
  "fWindowWidth" : 800,
  "fWindowHeight" : 602,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.1503759,
  "fRightMargin" : 0.05012531,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.09217391,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17178683488995,
  "fY1" : -2132.45035304635,
  "fX2" : 5.35940438860299,
  "fY2" : 15637.9691232733,
  "fXtoAbsPixelk" : -21997.3334220831,
  "fXtoPixelk" : -21997.3334220831,
  "fXtoPixel" : 4253.33335931103,
  "fYtoAbsPixelk" : 506.00004948591,
  "fYtoPixelk" : 506.00004948591,
  "fYtoPixel" : -0.0323571427656071,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 5.17178683488995,
  "fPixeltoXk" : 5.17178683488995,
  "fPixeltoX" : 2.3510971643238e-4,
  "fAbsPixeltoYk" : 15637.9691232733,
  "fPixeltoYk" : -2132.45035304635,
  "fPixeltoY" : -30.9050773501211,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : 0,
  "fUxmax" : 5.35,
  "fUymax" : 14000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : 0,
      "fX2" : 5.35,
      "fY2" : 14000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_16c4f0b0",
      "fTitle" : "A RooPlot of \"m1234c0\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 14000,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 10648.7913396294, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[pol]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.2555, 5.257, 5.2585, 5.26, 5.2615, 5.263, 5.2645, 5.266, 5.2675, 5.269, 5.2705, 5.272, 5.2735, 5.275, 5.2765, 5.278, 5.2795, 5.281, 5.2825, 5.284, 5.2855, 5.287, 5.2885, 5.29, 5.2915, 5.293, 5.2945, 5.296, 5.2975, 5.299, 5.3005, 5.302, 5.3035, 5.305, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 373.364112555576, 373.364112555576, 373.957233125705, 374.527074102142, 375.073635484888, 375.596917273942, 376.096919469306, 376.573642070979, 377.02708507896, 377.45724849325, 377.864132313849, 378.247736540757, 378.608061173974, 378.9451062135, 379.258871659334, 379.549357511478, 379.81656376993, 380.060490434692, 380.281137505762, 380.478504983141, 380.652592866829, 380.803401156825, 380.930929853131, 381.035178955745, 381.116148464669, 381.173838379901, 381.208248701442, 381.219379429292, 381.207230563451, 381.171802103919, 381.113094050695, 381.031106403781, 380.925839163175, 380.797292328878, 380.64546590089, 380.470359879211, 380.271974263841, 380.05030905478, 379.805364252028, 379.537139855584, 379.24563586545, 378.930852281624, 378.592789104107, 378.231446332899, 377.846823968, 377.438922009409, 377.007740457128, 376.553279311155, 376.075538571492, 375.574518238137, 375.050218311091, 374.502638790354, 373.931779675926, 373.337640967807, 372.720222665996, 372.079524770495, 371.415547281302, 370.728290198418, 370.017753521843, 369.283937251577, 368.52684138762, 367.746465929972, 366.942810878632, 366.115876233602, 365.26566199488, 364.392168162467, 363.495394736364, 362.575341716568, 361.632009103082, 360.665396895905, 359.675505095036, 358.662333700477, 357.625882712226, 356.566152130284, 355.483141954651, 354.376852185327, 353.247282822312, 352.094433865606, 350.918305315208, 349.718897171119, 348.49620943334, 347.25024210187, 345.980995176708, 344.688468657854, 343.37266254531, 342.033576839075, 340.671211539148, 339.285566645531, 337.876642158222, 336.444438077222, 334.988954402531, 333.510191134149, 332.008148272076, 330.482825816311, 328.934223766857, 327.36234212371, 325.767180886872, 324.148740056343, 322.507019632123, 320.842019614212, 319.15374000261, 317.442180797316, 317.442180797316, 0, 317.442180797316],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]_Comp[pol]14",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 419.341317372221,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 419.341317372221,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 381.219379429292,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]_Comp[cb2]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 257,
      "fX" : [5.2, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.25025, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.26975, 5.270125, 5.2705, 5.270875, 5.27125, 5.272, 5.272375, 5.27275, 5.273125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.285875, 5.28625, 5.287, 5.287375, 5.28775, 5.288125, 5.2885, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2943125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.300875, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.35],
      "fY" : [1.65578460055559, 0, 1.84147132854429, 2.0510463006929, 2.2879887236889, 2.55634546370834, 2.86083391176594, 3.20696540422959, 3.60119370076858, 4.05109409742076, 4.56558010677783, 5.15516634872069, 5.83228846559577, 6.6116936384019, 7.51091881042562, 8.55087825248897, 9.75658793512576, 11.1580617141553, 12.7914241308287, 14.7002974062005, 16.9375369575829, 19.5674118210762, 22.668355554407, 26.3364520246609, 30.6898724150005, 35.8745496162731, 42.0714706154221, 49.5060959921004, 58.4605915542801, 69.2897995423608, 82.4422130873941, 98.4876873508164, 118.154281819121, 142.377565640625, 172.367057912069, 189.998580114, 209.69640650944, 231.734327475018, 256.42671826203, 284.135211319903, 315.276576533944, 350.332048714262, 389.858393310342, 434.501065037609, 485.009892942337, 542.257823275638, 573.720849628735, 607.263373346534, 643.039876212247, 681.217601615453, 721.977716618775, 765.51658981573, 812.047197526965, 861.800672352885, 915.028009757058, 972.001950221908, 1033.01905662497, 1098.40200886307, 1168.50214044131, 1243.70224478682, 1324.41968249414, 1411.10982461675, 1504.2698715542, 1604.44309212323, 1657.34315931086, 1712.22353313074, 1769.16726247962, 1828.26125629091, 1889.59648062985, 1953.26816676342, 2019.37603086703, 2088.02450607361, 2159.32298761624, 2233.38609186528, 2310.33393011336, 2390.29239801842, 2473.3934816753, 2559.77558135129, 2649.58385399073, 2742.97057566806, 2840.09552524869, 2941.12639060285, 3046.23919880956, 3155.61877188641, 3269.45920968721, 3387.96440172308, 3511.34856978507, 3639.02405750411, 3768.98683241149, 3901.04287257839, 4171.01890458393, 4448.04560828509, 4731.0979935732, 5019.03580459795, 5310.60845540232, 5899.1464162594, 6193.12833381694, 6484.80053268395, 6772.49671495436, 7054.50624834478, 7192.83580613971, 7329.09043101104, 7463.05124441449, 7594.49982850852, 7723.21880998776, 7848.9924509521, 7971.60724460133, 8090.85251348551, 8206.52100799112, 8318.40950270541, 8426.31938827489, 8530.05725635973, 8629.43547528439, 8724.27275399529, 8814.39469195969, 8899.63431267919, 8979.83257853109, 9054.83888472738, 9124.51153023964, 9188.718163633, 9247.33620184633, 9300.25322006477, 9347.36731094933, 9388.5874116174, 9423.83359690566, 9453.03733759366, 9476.14172242036, 9493.1016428869, 9503.88394000563, 9508.4675123272, 9506.84338475307, 9499.01473781938, 9484.9968973185, 9464.81728430548, 9438.51532571788, 9406.14232601663, 9367.76130043289, 9323.44677057948, 9273.28452335483, 9217.37133423119, 9155.81465617621, 9088.73227560762, 9016.25193692237, 8938.51093727541, 8855.65569340652, 8767.84128242731, 8675.23095858293, 8577.99564809439, 8476.31342426655, 8370.3689651146, 8260.35299581621, 8146.46171833927, 8028.89623062458, 7907.8619377196, 7783.56795726407, 7656.22652171951, 7526.05237971445, 7393.26219884484, 7258.07397222449, 7120.70643102572, 6840.30855436543, 6553.81143875291, 6262.93392854106, 5969.35430255028, 5380.50853833392, 5088.26552941626, 4799.34363834413, 4515.01882832922, 4236.4581725939, 3964.71449410714, 3831.69586845855, 3700.72277221227, 3571.8933563934, 3445.29826168023, 3321.02064730623, 3199.13624292786, 3079.713422445, 2963.90724505901, 2852.71698145531, 2745.94830097462, 2643.41546818813, 2544.94096399063, 2450.355103899, 2359.49567492669, 2272.20759008906, 2188.34255964507, 2107.75877822778, 2030.3206270612, 1955.89839050298, 1884.36798619272, 1815.61070812321, 1749.51298198787, 1685.9661321911, 1624.86615994065, 1566.11353187079, 1509.61297867414, 1455.27330324667, 1403.00719787614, 1352.73107002844, 1304.36487630903, 1213.05892118304, 1128.51413606337, 1050.20271975029, 977.640173294631, 910.38157654668, 848.018199436176, 790.17441659605, 736.504897001362, 686.692043053793, 640.443656014163, 597.490806912777, 557.585894070702, 520.500870168602, 486.025623424079, 453.966498902251, 424.144947303672, 396.396289763881, 370.568588272431, 324.125893006576, 283.819035792338, 248.796369540581, 218.330058049908, 191.797274490963, 168.664374982708, 148.473557796559, 130.831602280836, 115.400350381231, 90.0455290125841, 70.5281300488491, 55.4444764257665, 43.7424011216477, 34.6298132620995, 27.507911313855, 21.9221726502109, 17.5262257011664, 14.0551017167319, 11.3053466405593, 9.12017246914956, 7.37832650688532, 5.98571493412908, 4.86907510986454, 3.97117779025613, 3.24717621658564, 2.66181814529149, 2.18730955009957, 1.80167219840048, 1.48747680979473, 1.23086280252882, 1.02077744128717, 0.848383490838121, 0.706596692700477, 0.58972356873309, 0.493176989234227, 0.413252193469422, 0.346949938918058, 0, 0.346949938918058],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]_Comp[cb2]25",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 259,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 257,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10459.3142635599,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10459.3142635599,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 9508.4675123272,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mB]",
      "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
      "fLineColor" : 807,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 258,
      "fX" : [5.198499999985, 5.1985, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.25025, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.26975, 5.270125, 5.2705, 5.270875, 5.27125, 5.272, 5.272375, 5.27275, 5.273125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.285875, 5.28625, 5.287, 5.287375, 5.28775, 5.288125, 5.2885, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.300875, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.3155, 5.317, 5.3185, 5.32, 5.3215, 5.323, 5.3245, 5.326, 5.3275, 5.329, 5.3305, 5.332, 5.3335, 5.335, 5.3365, 5.338, 5.3395, 5.341, 5.3425, 5.344, 5.3455, 5.347, 5.3485, 5.35, 5.35, 5.3515, 5.3515],
      "fY" : [0, 375.019897156132, 375.019897156132, 375.798704454249, 376.578120402835, 377.361624208576, 378.153262737651, 378.957753381072, 379.780607475208, 380.628278779728, 381.508342590671, 382.429712420627, 383.402902889478, 384.44034963957, 385.556799851902, 386.76979046976, 388.100235763967, 389.573151705056, 391.218552148847, 393.07256163659, 395.178802389341, 397.590129824412, 400.370812977902, 403.599285407538, 407.371630980406, 411.806020879669, 417.048387996174, 423.279719316864, 430.725475421393, 439.667822117731, 450.46160164628, 463.555307138089, 479.518793754597, 499.080120982296, 523.174857969503, 553.01252381296, 570.559402953262, 590.166766388652, 612.108404495755, 636.698692525871, 664.299262928425, 695.326885588724, 730.262795316877, 769.66375756237, 814.175227040626, 864.547032797922, 921.652121085367, 953.041543953627, 986.509009211983, 1022.20899864365, 1060.3087556382, 1100.98944725826, 1144.44744209735, 1190.89571647612, 1240.56540299496, 1293.70749711745, 1350.59473932602, 1411.52369249818, 1476.81703653078, 1546.82610492892, 1621.93369111971, 1702.55715569773, 1789.15186971641, 1882.21503357534, 1982.28991609123, 2035.14026863682, 2089.970564071, 2146.86385129053, 2205.90703922882, 2267.19109395112, 2330.81124672438, 2396.86721372405, 2465.46342808302, 2536.7092850344, 2610.71940094853, 2687.61388711805, 2767.5186392009, 2850.56564329192, 2936.8932996584, 3026.64676524467, 3119.97831612519, 3217.04773116535, 3318.02269823539, 3423.07924441433, 3532.40219171976, 3646.1856400055, 3764.63347878264, 3887.95992984225, 4015.57733681526, 4145.48166723296, 4277.47889916654, 4547.33622347447, 4824.2427645034, 5107.17353214469, 5394.98827054802, 5686.43639375634, 6274.72093449754, 6568.57395953522, 6860.11581090778, 7147.68019070913, 7429.55646665587, 7567.81885011348, 7704.00593690386, 7837.89884848269, 7969.27916700845, 8097.92951917578, 8223.63416708454, 8346.17960393456, 8465.35515227586, 8580.95356249495, 8692.77160917907, 8800.61068297472, 8904.27737554208, 9003.58405520561, 9098.34943091173, 9188.3991021277, 9273.56609235511, 9353.69136397128, 9428.62431218818, 9498.22323597741, 9562.35578390408, 9620.89937290707, 9673.74157817151, 9720.78049235843, 9761.92505258521, 9797.09533368852, 9826.22280644792, 9849.25055960237, 9866.13348465301, 9876.8384226122, 9881.34427203056, 9879.64205780957, 9871.73496048538, 9857.63830585034, 9837.37951495951, 9810.99801475045, 9778.54510968409, 9740.08381499159, 9695.68865228575, 9645.44540846504, 9589.45085900168, 9527.81245686334, 9460.64798846772, 9388.0851982118, 9310.26138325052, 9227.32296032366, 9139.42500654282, 9046.73077615316, 8949.41119537569, 8847.64433751527, 8741.61488058709, 8631.51354976882, 8517.53654702835, 8399.88497030646, 8278.76422465065, 8154.38342770063, 8026.95481191792, 7896.69312593108, 7763.81503733602, 7628.53853924658, 7491.08236283506, 7210.50612451832, 6923.82919227476, 6632.77041045725, 6339.0080578862, 5749.79247558549, 5457.36237516376, 5168.25193761293, 4883.73712614474, 4604.98501398152, 4333.04842409226, 4199.93279712694, 4068.86233582028, 3939.93519119738, 3813.24200393652, 3688.86593327118, 3566.88270885783, 3447.36070459634, 3331.45497968805, 3220.16480481841, 3113.29584932813, 3010.6623777884, 2912.086871094, 2817.39964476183, 2726.43848580532, 2639.04830723985, 2555.08081932435, 2474.39421669191, 2396.85288056652, 2322.32709530585, 2250.69277854949, 2181.83122429022, 2115.62885822147, 2051.97700474764, 1990.77166507648, 1931.91330584226, 1875.30665773759, 1820.86052365846, 1768.48759589261, 1669.63053830391, 1578.10839218173, 1493.34596109125, 1414.81544383276, 1342.0323414571, 1274.55173381453, 1211.9648908348, 1153.89618715085, 1100.00029173773, 1049.95960699712, 1003.48193418984, 960.298344346203, 920.16123578727, 882.842561193708, 848.132208783116, 815.836523620613, 785.776956406754, 757.788828277077, 731.720201221136, 684.791289902481, 643.99239673702, 608.471874635617, 577.501887396876, 550.45960819144, 526.811393138271, 506.099440508785, 487.930529651303, 471.966502511516, 445.528670967235, 424.904982234176, 408.691759248078, 395.836834987253, 385.548118577308, 377.226808484974, 370.418382083551, 364.776467803036, 360.036096893439, 355.993815298414, 352.49283501446, 349.41190334596, 346.656926473277, 344.154641755395, 341.847819948478, 339.691614293808, 337.650772547822, 335.697500684248, 333.809820470476, 331.970302626106, 330.165086569385, 328.383119564997, 326.61556437771, 324.855336749044, 323.096743200856, 321.335196603446, 319.566992196079, 317.789130736234, 317.789130736234, 0, 317.789130736234],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_fit1d_Norm[mB]36",
        "fTitle" : "Projection of Fit1D Fitsig_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 260,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 258,
          "fXmin" : 5.1831999999835,
          "fXmax" : 5.3668000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10869.4786992336,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10869.4786992336,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitsig_dt_dt",
      "_ymin" : 0,
      "_ymax" : 9881.34427203056,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1004_Cut[sample==sample::DATA]",
      "fTitle" : "Histogram of ds_1004_plot__mB",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 100,
      "fX" : [5.20075, 5.20225, 5.20375, 5.20525, 5.20675, 5.20825, 5.20975, 5.21125, 5.21275, 5.21425, 5.21575, 5.21725, 5.21875, 5.22025, 5.22175, 5.22325, 5.22475, 5.22625, 5.22775, 5.22925, 5.23075, 5.23225, 5.23375, 5.23525, 5.23675, 5.23825, 5.23975, 5.24125, 5.24275, 5.24425, 5.24575, 5.24725, 5.24875, 5.25025, 5.25175, 5.25325, 5.25475, 5.25625, 5.25775, 5.25925, 5.26075, 5.26225, 5.26375, 5.26525, 5.26675, 5.26825, 5.26975, 5.27125, 5.27275, 5.27425, 5.27575, 5.27725, 5.27875, 5.28025, 5.28175, 5.28325, 5.28475, 5.28625, 5.28775, 5.28925, 5.29075, 5.29225, 5.29375, 5.29525, 5.29675, 5.29825, 5.29975, 5.30125, 5.30275, 5.30425, 5.30575, 5.30725, 5.30875, 5.31025, 5.31175, 5.31325, 5.31475, 5.31625, 5.31775, 5.31925, 5.32075, 5.32225, 5.32375, 5.32525, 5.32675, 5.32825, 5.32975, 5.33125, 5.33275, 5.33425, 5.33575, 5.33725, 5.33875, 5.34025, 5.34175, 5.34325, 5.34475, 5.34625, 5.34775, 5.34925],
      "fY" : [367, 393, 345, 376, 364, 399, 352, 387, 416, 396, 396, 401, 383, 340, 403, 394, 375, 404, 412, 396, 383, 412, 408, 407, 423, 437, 447, 470, 437, 453, 494, 502, 577, 616, 556, 628, 781, 766, 865, 1005, 1245, 1523, 1879, 2338, 2784, 3632, 4489, 5544, 6731, 7761, 8907, 9670, 10041, 9829, 9422, 8608, 7398, 6121, 5007, 4009, 3195, 2440, 1967, 1577, 1231, 998, 880, 704, 642, 553, 490, 469, 453, 452, 421, 408, 379, 361, 378, 382, 354, 367, 373, 323, 368, 327, 344, 360, 340, 336, 342, 362, 346, 317, 360, 333, 311, 308, 284, 311],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_h_ds_1004_Cut[sample==sample::DATA]30013002",
        "fTitle" : "Histogram of ds_1004_plot__mB",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 240.876256229921,
          "fXmax" : 11129.1126130465,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 11129.1126130465,
        "fMinimum" : 240.876256229921,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEXhigh" : [7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4, 7.49999999999997e-4],
      "fEYlow" : [18.6637678967368, 19.3305320150519, 18.0809041760621, 18.8971647412708, 18.5853346839923, 19.4812412026881, 18.2683243791234, 19.1786686541544, 19.9022057631032, 19.4060292373944, 19.4060292373944, 19.5312256240101, 19.0767719504519, 17.9458667456967, 19.5810856280232, 19.3557296516648, 18.8713706278105, 19.6059692628831, 19.803940504247, 19.4060292373944, 19.0767719504519, 19.803940504247, 19.7051973511768, 19.6804360706105, 20.073040611441, 20.4105236663265, 20.6482859825566, 21.1852484422014, 20.4105236663265, 20.7896688560438, 21.7317340754157, 21.910934831015, 23.5260275534679, 24.3243831746129, 23.0849528301416, 24.5649157189886, 27.4508497187473, 27.1812210713329, 28.9151321601655, 31.2056777249754, 34.7880999771878, 38.5288354937732, 42.8503171845375, 47.8554547078197, 52.2659928362955, 59.7681507929356, 66.5018656456668, 73.9597206548615, 81.5441954071093, 87.597956843505, 93.8782284216013, 97.837429293224, 99.706037742244, 98.6425741041658, 96.5682749408898, 92.2806553113314, 85.5130804005994, 77.7384176731612, 70.2619247901021, 62.8186386461366, 56.0265424380441, 48.8988866271297, 43.8536920672902, 39.2146068846212, 34.5891721190455, 31.0950945559591, 29.1690073982936, 26.0377090194312, 24.8426517949483, 23.0212669726782, 21.6415898254845, 21.1621790224345, 20.7896688560438, 20.7661703181367, 20.0243757517738, 19.7051973511768, 18.9743420941505, 18.5065778087482, 18.9486503387767, 19.0512147960172, 18.3215302247187, 18.6637678967368, 18.8196790863616, 17.4791545963652, 18.6898410623955, 17.5900525151255, 18.0539753152794, 18.4802528961023, 17.9458667456967, 17.8371208208923, 18, 18.5328663106743, 18.1077940659284, 17.3115131305569, 18.4802528961023, 17.7551362635287, 17.1422787643774, 17.0570498660794, 16.3597153000874, 17.1422787643774],
      "fEYhigh" : [19.6637678967368, 20.3305320150519, 19.0809041760621, 19.8971647412708, 19.5853346839923, 20.4812412026881, 19.2683243791234, 20.1786686541544, 20.9022057631032, 20.4060292373944, 20.4060292373944, 20.5312256240101, 20.0767719504519, 18.9458667456967, 20.5810856280232, 20.3557296516648, 19.8713706278105, 20.6059692628831, 20.803940504247, 20.4060292373944, 20.0767719504519, 20.803940504247, 20.7051973511768, 20.6804360706105, 21.073040611441, 21.4105236663265, 21.6482859825566, 22.1852484422014, 21.4105236663265, 21.7896688560438, 22.7317340754157, 22.910934831015, 24.5260275534679, 25.3243831746129, 24.0849528301416, 25.5649157189886, 28.4508497187473, 28.1812210713329, 29.9151321601655, 32.2056777249754, 35.7880999771878, 39.5288354937732, 43.8503171845375, 48.8554547078197, 53.2659928362955, 60.7681507929356, 67.5018656456668, 74.9597206548615, 82.5441954071093, 88.597956843505, 94.8782284216013, 98.837429293224, 100.706037742244, 99.6425741041658, 97.5682749408898, 93.2806553113314, 86.5130804005994, 78.7384176731612, 71.2619247901021, 63.8186386461366, 57.0265424380441, 49.8988866271297, 44.8536920672902, 40.2146068846212, 35.5891721190455, 32.0950945559591, 30.1690073982936, 27.0377090194312, 25.8426517949483, 24.0212669726782, 22.6415898254845, 22.1621790224345, 21.7896688560438, 21.7661703181367, 21.0243757517738, 20.7051973511768, 19.9743420941505, 19.5065778087482, 19.9486503387767, 20.0512147960172, 19.3215302247187, 19.6637678967368, 19.8196790863616, 18.4791545963652, 19.6898410623955, 18.5900525151255, 19.0539753152794, 19.4802528961023, 18.9458667456967, 18.8371208208923, 19, 19.5328663106743, 19.1077940659284, 18.3115131305569, 19.4802528961023, 18.7551362635287, 18.1422787643774, 18.0570498660794, 17.3597153000874, 18.1422787643774],
      "_yAxisLabel" : "Events \/ ( 0.0015 )",
      "_ymin" : 0,
      "_ymax" : 10141.7060377422,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00149999999999999,
      "_nSigma" : 1,
      "_entries" : 160850,
      "_rawEntries" : 205781
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "canv",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 361,
  "fWindowTopY" : 58,
  "fWindowWidth" : 800,
  "fWindowHeight" : 600,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.1503759,
  "fRightMargin" : 0.05012531,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.09217391,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.65059561162998,
  "fY1" : -2703.76656749932,
  "fX2" : 3.713134796201,
  "fY2" : 15695.9763260491,
  "fXtoAbsPixelk" : -46581.6002389011,
  "fXtoPixelk" : -46581.6002389011,
  "fXtoPixel" : 12760.0000779332,
  "fYtoAbsPixelk" : 490.506164117647,
  "fYtoPixelk" : 490.506164117647,
  "fYtoPixel" : -0.0312504366678741,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 798,
  "fVtoAbsPixelk" : 575.00005,
  "fVtoPixelk" : 575,
  "fVtoPixel" : -575,
  "fAbsPixeltoXk" : 3.65059561162998,
  "fPixeltoXk" : 3.65059561162998,
  "fPixeltoX" : 7.83699054774597e-5,
  "fAbsPixeltoYk" : 15695.9763260491,
  "fPixeltoYk" : -2703.76656749932,
  "fPixeltoY" : -31.999552858345,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.66,
  "fUymin" : -495.79740382286,
  "fUxmax" : 3.71,
  "fUymax" : 14000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.66,
      "fY1" : -495.79740382286,
      "fX2" : 3.71,
      "fY2" : 14000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a401290",
      "fTitle" : "A RooPlot of \"m134c0\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 3.66,
        "fXmax" : 3.71,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.075,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 14000,
      "fMinimum" : -495.79740382286,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 10276.4144180353, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_CtCFZF_Norm[m134c0]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
      "fLineColor" : 600,
      "fLineStyle" : 7,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [3.659499999995, 3.6595, 3.66, 3.6605, 3.661, 3.6615, 3.662, 3.6625, 3.663, 3.6635, 3.664, 3.6645, 3.665, 3.6655, 3.666, 3.6665, 3.667, 3.6675, 3.668, 3.6685, 3.669, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7005, 3.701, 3.7015, 3.702, 3.7025, 3.703, 3.7035, 3.704, 3.7045, 3.705, 3.7055, 3.706, 3.7065, 3.707, 3.7075, 3.708, 3.7085, 3.709, 3.7095, 3.71, 3.71, 3.7105, 3.7105],
      "fY" : [0, 18.7231817052288, 18.7231817052288, 18.8665060005427, 19.0104568867045, 19.1550354085345, 19.300242609269, 19.4460795305597, 19.5925472124726, 19.7396466934868, 19.887379010494, 20.0357451987968, 20.184746292108, 20.33438332255, 20.4846573206529, 20.6355693153545, 20.7871203339981, 20.9393114023324, 21.0921435445104, 21.2456177830879, 21.3997351390225, 21.5544966316734, 21.7099032787991, 21.8659560965577, 22.0226560995046, 22.1800043005922, 22.3380017111691, 22.4966493409781, 22.6559481981559, 22.8158992892323, 22.9765036191282, 23.1377621911555, 23.2996760070153, 23.4622460667973, 23.6254733689791, 23.7893589104239, 23.953903686381, 24.1191086904835, 24.2849749147477, 24.4515033495727, 24.618694983738, 24.7865508044033, 24.9550717971077, 25.1242589457678, 25.2941132326773, 25.4646356385055, 25.6358271422965, 25.8076887214682, 25.9802213518109, 26.1534260074862, 26.3273036610269, 26.5018552833342, 26.6770818436783, 26.8529843096962, 27.029563647391, 27.2068208211313, 27.3847567936489, 27.5633725260393, 27.742668977759, 27.9226471066255, 28.1033078688163, 28.2846522188666, 28.4666811096695, 28.6493954924746, 28.8327963168859, 29.0168845308626, 29.2016610807161, 29.3871269111098, 29.5732829650584, 29.7601301839258, 29.9476695074244, 30.1359018736148, 30.324828218903, 30.5144494780413, 30.7047665841252, 30.8957804685937, 31.0874920612278, 31.279902290149, 31.4730120818185, 31.6668223610364, 31.8613340509397, 32.0565480730024, 32.2524653470329, 32.4490867911739, 32.6464133219016, 32.8444458540229, 33.0431853006764, 33.2426325733296, 33.4427885817783, 33.6436542341461, 33.8452304368822, 34.0475180947607, 34.2505181108801, 34.4542313866607, 34.6586588218452, 34.8638013144962, 35.0696597609951, 35.2762350560424, 35.4835280926546, 35.6915397621642, 35.9002709542187, 36.1097225567782, 36.3198954561159, 36.3198954561159, 0, 36.3198954561159],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_CtCFZF_Norm[m134c0]_Comp[pspol]7",
        "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 3.6543999999945,
          "fXmax" : 3.7156000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 39.9518850017275,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 39.9518850017275,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitpsi_dt_dt",
      "_ymin" : 0,
      "_ymax" : 36.3198954561159,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_CtCFZF_Norm[m134c0]_Comp[cb2_ViQbmk]",
      "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1199,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 255,
      "fX" : [3.66, 3.66, 3.6605, 3.661, 3.6615, 3.662, 3.6625, 3.663, 3.6635, 3.664, 3.6645, 3.665, 3.6655, 3.666, 3.6665, 3.667, 3.6675, 3.668, 3.6685, 3.669, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.67675, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.688, 3.688125, 3.68825, 3.6885, 3.688625, 3.68875, 3.688875, 3.689, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7005, 3.701, 3.7015, 3.702, 3.7025, 3.703, 3.7035, 3.704, 3.7045, 3.705, 3.7055, 3.706, 3.7065, 3.707, 3.7075, 3.708, 3.7085, 3.709, 3.7095, 3.71, 3.71, 3.71],
      "fY" : [10.9700034291802, 0, 11.651607238777, 12.3896039587755, 13.1898669025612, 14.0590119172607, 15.0045084771798, 16.0348100823867, 17.1595078035548, 18.389511679409, 19.737265757039, 21.2170039295249, 22.8450554503848, 24.6402111968514, 26.6241645552269, 28.8220443999637, 31.2630622874325, 33.9813020281513, 37.0166877049534, 40.4161766105354, 44.2352373731475, 48.5396919616378, 53.4080250520626, 58.9342978695113, 65.231849635453, 72.4380332844482, 80.7203206773442, 90.2842372536166, 101.383763600202, 114.335097068568, 129.535039281887, 147.48582594429, 168.829040261104, 194.392506145342, 225.255997964089, 243.103795487009, 262.844658429273, 284.732755159005, 309.063918990825, 336.183780171141, 366.497753099547, 400.48336664952, 438.705571720946, 481.835855990933, 530.676260077054, 586.18974884511, 616.8031365116, 649.538885001113, 684.581628729812, 722.135435535748, 762.426219030085, 805.704497528324, 852.248556361882, 902.368080873751, 956.408340066219, 1014.75501620279, 1077.83979428888, 1146.14684804772, 1220.22038675598, 1300.67346135995, 1388.19827026415, 1434.8534638735, 1483.57825708189, 1534.48717334245, 1587.7023571118, 1643.35416824795, 1701.5818297209, 1762.53413405896, 1826.37021455972, 1893.26038799998, 1963.38707636393, 2036.94581598107, 2114.14636348137, 2195.2139090999, 2280.39040914687, 2369.93605093003, 2464.13086505581, 2563.2765019405, 2667.69819151963, 2777.74690758705, 2892.85575155756, 3010.79207236714, 3131.38797115761, 3254.58129442636, 3380.30197404473, 3508.47191184579, 3639.00488776391, 3771.80649282297, 3906.7740882057, 4043.79679152827, 4182.75549137857, 4465.96358248644, 4755.28330949044, 5049.47394050769, 5347.17495239909, 5947.11683444468, 6246.11949609574, 6542.18206928033, 6833.5044884858, 7118.24384772026, 7257.56184028752, 7394.53312267979, 7528.92380837397, 7660.50103593589, 7789.03363195019, 7914.29277992741, 8036.05269252594, 8154.09128434055, 8268.19084248648, 8378.13869217366, 8483.72785442518, 8584.75769311495, 8681.03454851023, 8772.37235451387, 8858.59323686645, 8939.52808962629, 9015.01712730405, 9084.91041013797, 9149.06834009833, 9207.36212531627, 9259.67421078076, 9305.89867329104, 9345.9415788001, 9379.72130046668, 9407.16879591025, 9428.22784234555, 9442.85522847971, 9451.0209022553, 9452.7080737297, 9447.91327260019, 9436.64636009792, 9418.93049519357, 9394.80205527784, 9364.31051169498, 9327.51826072753, 9284.50041084064, 9235.34452719762, 9180.1503346681, 9119.0293807371, 9052.10465990528, 8979.51020135792, 8901.39062183128, 8817.90064576523, 8729.20459497307, 8635.47585017389, 8536.89628686651, 8433.65568810647, 8325.95113682859, 8213.98639044595, 8097.97124048985, 7978.12086009056, 7854.65514214167, 7727.79803097448, 7597.77685036334, 7464.82163066379, 7329.16443784588, 7191.03870712441, 7050.67858381173, 6764.19140728095, 6471.5659221511, 6174.63642122381, 5574.94993166101, 5275.55969475423, 4978.57015834324, 4685.42770740865, 4397.46479252206, 4115.89247381333, 3977.84668169272, 3841.79502363544, 3707.85266896082, 3576.12654739799, 3446.71534822471, 3319.70954717834, 3195.19146003571, 3073.23532169739, 2954.299218838, 2840.17575657463, 2730.87998515497, 2626.19008645239, 2525.89523653787, 2429.79502130158, 2337.69888521131, 2249.42561122413, 2164.80282997488, 2083.66655648532, 2005.86075276541, 1931.23691476361, 1859.65368222192, 1790.97647009539, 1725.07712026499, 1661.83357235279, 1601.12955253452, 1542.85427929978, 1486.9021851758, 1433.17265350171, 1381.56976938479, 1332.00208402354, 1238.62751831405, 1152.39850319111, 1072.72294567741, 999.061514830949, 930.922614826671, 867.857867545344, 809.458049973968, 755.349437916491, 705.190512966056, 658.668994508435, 615.499162771532, 575.419442681721, 538.190221607941, 503.591877006382, 471.422992571739, 441.49874380618, 413.649435957059, 387.719179082874, 341.054185243519, 300.489780694286, 265.166627837786, 234.354939110131, 207.433694227148, 183.873387795173, 163.221674981024, 145.09140189302, 129.15060285413, 102.736592023896, 82.1412567190286, 65.9946991914314, 53.2694805914278, 43.1902140445357, 35.168243555842, 28.7541221244818, 23.6028102386481, 19.4480280896852, 16.0832386785621, 13.3474649530628, 11.1146526497332, 9.28564921173824, 7.78212384875989, 6.54193581263951, 5.5155888308846, 4.66350429823807, 3.95391468663658, 3.36122900465568, 2.86475918056576, 2.44772362571108, 2.09646457765038, 1.79983100826145, 1.54869027125903, 1.33554024412193, 1.15420021232513, 0.999563677879225, 0.867400039185699, 0.754194973643956, 0, 0.754194973643956],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_CtCFZF_Norm[m134c0]_Comp[cb2_ViQbmk]8",
        "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 257,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 255,
          "fXmin" : 3.655,
          "fXmax" : 3.715,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10397.9788811027,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10397.9788811027,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitpsi_dt_dt",
      "_ymin" : 0,
      "_ymax" : 9452.7080737297,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_CtCFZF_Norm[m134c0]",
      "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
      "fLineColor" : 807,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 257,
      "fX" : [3.659499999995, 3.6595, 3.66, 3.6605, 3.661, 3.6615, 3.662, 3.6625, 3.663, 3.6635, 3.664, 3.6645, 3.665, 3.6655, 3.666, 3.6665, 3.667, 3.6675, 3.668, 3.6685, 3.669, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.67675, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.688, 3.688125, 3.68825, 3.6885, 3.688625, 3.68875, 3.688875, 3.689, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7005, 3.701, 3.7015, 3.702, 3.7025, 3.703, 3.7035, 3.704, 3.7045, 3.705, 3.7055, 3.706, 3.7065, 3.707, 3.7075, 3.708, 3.7085, 3.709, 3.7095, 3.71, 3.71, 3.7105, 3.7105],
      "fY" : [0, 29.693185134409, 29.693185134409, 30.5181132393197, 31.4000608454801, 32.3449023110958, 33.3592545265297, 34.4505880077395, 35.6273572948593, 36.8991544970416, 38.2768906899029, 39.7730109558357, 41.4017502216329, 43.1794387729348, 45.1248685175044, 47.2597338705813, 49.6091647339618, 52.2023736897649, 55.0734455726617, 58.2623054880413, 61.8159117495579, 65.7897340048209, 70.2495952404369, 75.2739811486203, 80.956953969016, 87.4118539360452, 94.7760349956173, 103.216970018322, 112.940185451772, 124.199662889435, 137.311600687696, 152.672801473043, 170.785501951305, 192.291286327901, 218.017979514321, 249.045356874513, 266.975344318958, 286.798562115654, 308.76917875688, 333.183027681308, 360.385739259298, 390.782728014294, 424.851522943524, 463.157075070519, 506.370872195935, 555.294955060792, 610.892288654234, 641.547661039428, 674.325435805517, 709.41024738405, 747.006163628466, 787.339098165303, 830.659569325432, 877.245862455636, 927.407662914263, 981.490239718954, 1039.87927514856, 1103.00645422382, 1171.35595068333, 1245.47197381906, 1325.96757459263, 1413.53495142386, 1460.21144466056, 1508.95754794139, 1559.8877847214, 1613.12429945913, 1668.79745201449, 1727.0464653594, 1788.02013202408, 1851.87758530803, 1918.78914198996, 1988.93722405596, 2062.51736783745, 2139.7393299663, 2220.8283006795, 2306.02623628917, 2395.59332410495, 2489.80959473519, 2588.97669859808, 2693.41986563106, 2803.4900696299, 2918.62041201128, 3036.5782417131, 3157.19565987908, 3280.41051300851, 3406.15273297465, 3534.34422161247, 3664.89875885822, 3797.72193573772, 3932.71111343558, 4069.75540956986, 4208.73571273038, 4491.98704196178, 4781.3500491061, 5075.58400229567, 5373.32837840658, 5973.35711509349, 6272.40326719671, 6568.50937294136, 6859.87536682994, 7144.65834288573, 7283.99815967021, 7420.99127681994, 7555.4038078137, 7687.00289121922, 7815.55735362304, 7940.83837853756, 8062.62017862309, 8180.68066847629, 8294.80213521427, 8404.77190404886, 8510.38299600505, 8611.43477495863, 8707.73358117874, 8799.09334857014, 8885.33620287527, 8966.29303815435, 9041.80406891994, 9111.71935541215, 9175.89929960315, 9234.21510962597, 9286.54923047146, 9332.79573894075, 9372.86070098869, 9406.66248977595, 9434.13206292385, 9455.21319764903, 9469.86268266049, 9478.05046590269, 9479.75975743489, 9474.98708695625, 9463.74231569981, 9446.04860263812, 9421.94232516377, 9391.47295462286, 9354.70288729987, 9311.70723166178, 9262.57355287378, 9207.40157580741, 9146.30284794954, 9079.40036380272, 9006.8281525541, 8928.73083094182, 8845.26312340764, 8756.58935176671, 8662.88289674002, 8564.32563382826, 8461.10734608883, 8353.42511645845, 8241.48270235205, 8125.4898953028, 8005.66186844287, 7882.21851466771, 7755.38377831049, 7625.38498314743, 7492.45215953595, 7356.81737344797, 7218.71406010014, 7078.37636480671, 6791.9340762587, 6499.35352171647, 6202.46899399656, 5602.87257876764, 5303.52744301722, 5006.58305044209, 4713.48578603781, 4425.56810039087, 4144.04105364605, 4006.01791353363, 3869.9889181712, 3736.06923687995, 3604.36579939084, 3474.97729498353, 3347.99419939721, 3223.49882841058, 3101.56541692607, 2982.65205162017, 2868.55133761182, 2759.27832515055, 2654.61119611161, 2554.33912656784, 2458.26170241125, 2366.1883681115, 2277.93790662751, 2193.33794859597, 2112.2245090405, 2034.44154997292, 1959.84056734355, 1888.28020089623, 1819.62586558786, 1753.74940330129, 1690.52875366041, 1629.84764284282, 1571.59528933998, 1515.66612568095, 1461.95953520673, 1410.37960302644, 1360.83488034043, 1267.50627220467, 1181.3232576321, 1101.69374366022, 1028.07839936181, 959.98562892658, 896.967054250068, 838.613452334043, 784.551098997207, 734.438475847455, 687.963302285304, 644.839858553394, 604.80656959283, 567.62382278728, 533.071995607648, 500.949671763343, 471.072026771238, 443.269365893387, 417.385799202981, 370.814315427445, 330.343593968215, 295.114297345211, 264.39663811175, 237.569596100763, 214.103666035584, 193.546503199927, 175.510953818903, 159.665052332171, 133.441358608022, 113.037037187622, 97.0821912526591, 84.5493828815768, 74.6632261263542, 66.8350659168784, 60.6154561754215, 55.6593583116504, 51.7004934367181, 48.5323254697361, 45.9938782749644, 43.959098503756, 42.3288345124146, 41.0247564220895, 39.9847243944178, 39.1592430650307, 38.5087347351202, 38.0014327813973, 37.6117471155357, 37.3189905672264, 37.1063824475563, 36.9602658921465, 36.8694907692566, 36.8249253273014, 36.8190683367766, 36.8457399744893, 36.8998346320979, 36.9771225959639, 37.0740904297598, 37.0740904297598, 0, 37.0740904297598],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_fit1d_CtCFZF_Norm[m134c0]9",
        "fTitle" : "Projection of Fit1D Fitpsi_dt_dt",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 259,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 257,
          "fXmin" : 3.6543999999945,
          "fXmax" : 3.7156000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10427.7357331784,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10427.7357331784,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitpsi_dt_dt",
      "_ymin" : 0,
      "_ymax" : 9479.75975743489,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1005_Cut[sample==sample::DATA]",
      "fTitle" : "Histogram of ds_1005_plot__m134c0",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 100,
      "fX" : [3.66025, 3.66075, 3.66125, 3.66175, 3.66225, 3.66275, 3.66325, 3.66375, 3.66425, 3.66475, 3.66525, 3.66575, 3.66625, 3.66675, 3.66725, 3.66775, 3.66825, 3.66875, 3.66925, 3.66975, 3.67025, 3.67075, 3.67125, 3.67175, 3.67225, 3.67275, 3.67325, 3.67375, 3.67425, 3.67475, 3.67525, 3.67575, 3.67625, 3.67675, 3.67725, 3.67775, 3.67825, 3.67875, 3.67925, 3.67975, 3.68025, 3.68075, 3.68125, 3.68175, 3.68225, 3.68275, 3.68325, 3.68375, 3.68425, 3.68475, 3.68525, 3.68575, 3.68625, 3.68675, 3.68725, 3.68775, 3.68825, 3.68875, 3.68925, 3.68975, 3.69025, 3.69075, 3.69125, 3.69175, 3.69225, 3.69275, 3.69325, 3.69375, 3.69425, 3.69475, 3.69525, 3.69575, 3.69625, 3.69675, 3.69725, 3.69775, 3.69825, 3.69875, 3.69925, 3.69975, 3.70025, 3.70075, 3.70125, 3.70175, 3.70225, 3.70275, 3.70325, 3.70375, 3.70425, 3.70475, 3.70525, 3.70575, 3.70625, 3.70675, 3.70725, 3.70775, 3.70825, 3.70875, 3.70925, 3.70975],
      "fY" : [30.8501853942871, 33.0320472717285, 39.918529510498, 32.6954498291016, 48.2839698791504, 19.4854030609131, 24.1984519958496, 37.8349456787109, 39.5787010192871, 36.4890937805176, 30.1660385131836, 37.6424789428711, 25.8257732391357, 45.8962631225586, 45.664493560791, 66.5501861572266, 75.7506484985352, 64.9712753295898, 84.3241271972656, 84.3460693359375, 59.4161491394043, 75.7665023803711, 80.4042358398438, 96.693603515625, 115.424865722656, 93.4411468505859, 123.467063903809, 139.335067749023, 138.02619934082, 122.183464050293, 133.154708862305, 176.744262695312, 210.676467895508, 253.740936279297, 310.507537841797, 360.722045898438, 416.482391357422, 477.654571533203, 650.885864257812, 709.683715820312, 963.369201660156, 1192.83850097656, 1688.16516113281, 2164.45043945312, 2756.72875976562, 3532.26782226562, 4600.5537109375, 5937.06787109375, 6938.56201171875, 8087.39453125, 8982.130859375, 9476.697265625, 9684.25390625, 9264.6884765625, 8550.7490234375, 7138.05419921875, 6036.72607421875, 4811.37255859375, 3863.63818359375, 2943.70629882812, 2230.25415039062, 1570.72583007812, 1213.40417480469, 910.205139160156, 641.929504394531, 566.890197753906, 368.272064208984, 317.170715332031, 270.091094970703, 175.060592651367, 169.571426391602, 157.471572875977, 128.083633422852, 102.100517272949, 110.773422241211, 85.6935577392578, 87.6925735473633, 54.205696105957, 61.9425926208496, 72.4903717041016, 55.3150939941406, 90.0304565429688, 56.7221717834473, 60.1509704589844, 69.5788269042969, 45.126148223877, 44.566463470459, 65.2137680053711, 49.9880065917969, 32.3701019287109, 36.7344169616699, 26.2121067047119, 25.9547634124756, 6.2430214881897, 11.6019487380981, 19.7052116394043, 24.3447151184082, 36.0876121520996, 27.512092590332, 33.344669342041],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1005_Cut[sample==sample::DATA]3003",
        "fTitle" : "Histogram of ds_1005_plot__m134c0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.655,
          "fXmax" : 3.715,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -985.443395725502,
          "fXmax" : 10766.0604099379,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10766.0604099379,
        "fMinimum" : -985.443395725502,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4],
      "fEXhigh" : [2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4, 2.49999999999999e-4],
      "fEYlow" : [11.282560251225, 11.5292511903172, 11.7573617012374, 11.446470292142, 11.7882600975445, 12.0958742333433, 11.9399922606917, 11.7684739834129, 11.9980789954468, 12.2499117169767, 12.4974310561013, 12.0430880796995, 11.4632275734151, 12.9490120174609, 12.4194285535532, 12.7127585650609, 12.933013333934, 12.6238113633669, 13.4036555829288, 13.7247421719069, 13.439137149124, 13.2559540356987, 13.9089972946402, 13.6971927094265, 15.1741825790912, 14.3246256448503, 15.1046342005141, 15.7254931631295, 15.4663136443834, 15.4593420806131, 15.8619206551842, 16.9996395104451, 17.959988117046, 19.4249346356683, 20.8103111338642, 21.7488227475109, 23.5315040014674, 24.8535660806729, 28.0633710504408, 29.356237305283, 33.6162445499209, 37.3423699231142, 43.7572285856658, 49.162831715768, 55.3767955531859, 62.3758857438707, 71.0268992067448, 80.4115215448628, 87.0476474797774, 93.9382767010817, 98.8332956701491, 101.695904444588, 102.514519882626, 100.460440615825, 96.3218582244365, 88.3137713509101, 81.1617984899195, 72.5332549112534, 64.9349065282592, 56.8154768652689, 49.9618610602098, 42.1648014788081, 37.2917290833906, 32.555251949569, 28.491017054392, 26.545400355892, 22.589040446335, 21.486257527753, 20.3646176957754, 17.9041534268699, 17.5705271479434, 17.2570313562187, 16.2351639859086, 16.3479415427513, 15.611545543729, 14.9956558536574, 14.8184123938931, 14.2819440349636, 14.0155506442056, 14.0739410403559, 13.9843262155348, 15.1887029163853, 13.8759041212269, 13.4140759382525, 14.4192857635945, 13.5856555284739, 13.7913809285155, 14.0697221453077, 13.5987125029398, 13.3048932895394, 13.9004843563179, 12.9046243805754, 13.5002883582708, 12.3944334084075, 12.4508810685723, 12.8280898431514, 13.4154755965031, 13.1433128314529, 13.1342858148975, 13.1679334299813],
      "fEYhigh" : [11.282560251225, 11.5292511903172, 11.7573617012374, 11.446470292142, 11.7882600975445, 12.0958742333433, 11.9399922606917, 11.7684739834129, 11.9980789954468, 12.2499117169767, 12.4974310561013, 12.0430880796995, 11.4632275734151, 12.9490120174609, 12.4194285535532, 12.7127585650609, 12.933013333934, 12.6238113633669, 13.4036555829288, 13.7247421719069, 13.439137149124, 13.2559540356987, 13.9089972946402, 13.6971927094265, 15.1741825790912, 14.3246256448503, 15.1046342005141, 15.7254931631295, 15.4663136443834, 15.4593420806131, 15.8619206551842, 16.9996395104451, 17.959988117046, 19.4249346356683, 20.8103111338642, 21.7488227475109, 23.5315040014674, 24.8535660806729, 28.0633710504408, 29.356237305283, 33.6162445499209, 37.3423699231142, 43.7572285856658, 49.162831715768, 55.3767955531859, 62.3758857438707, 71.0268992067448, 80.4115215448628, 87.0476474797774, 93.9382767010817, 98.8332956701491, 101.695904444588, 102.514519882626, 100.460440615825, 96.3218582244365, 88.3137713509101, 81.1617984899195, 72.5332549112534, 64.9349065282592, 56.8154768652689, 49.9618610602098, 42.1648014788081, 37.2917290833906, 32.555251949569, 28.491017054392, 26.545400355892, 22.589040446335, 21.486257527753, 20.3646176957754, 17.9041534268699, 17.5705271479434, 17.2570313562187, 16.2351639859086, 16.3479415427513, 15.611545543729, 14.9956558536574, 14.8184123938931, 14.2819440349636, 14.0155506442056, 14.0739410403559, 13.9843262155348, 15.1887029163853, 13.8759041212269, 13.4140759382525, 14.4192857635945, 13.5856555284739, 13.7913809285155, 14.0697221453077, 13.5987125029398, 13.3048932895394, 13.9004843563179, 12.9046243805754, 13.5002883582708, 12.3944334084075, 12.4508810685723, 12.8280898431514, 13.4154755965031, 13.1433128314529, 13.1342858148975, 13.1679334299813],
      "_yAxisLabel" : "Events \/ ( 0.0005 )",
      "_ymin" : -6.1514119202178,
      "_ymax" : 9786.76842613263,
      "_normValue" : 0,
      "_nominalBinWidth" : 4.99999999999998e-4,
      "_nSigma" : 1,
      "_entries" : 124372.161181927,
      "_rawEntries" : 169303.097366764
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "canv",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 14.41103,
  "fWindowTopX" : 361,
  "fWindowTopY" : 58,
  "fWindowWidth" : 800,
  "fWindowHeight" : 600,
  "fCw" : 798,
  "fCh" : 575,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
